Fast and interpretable Support Vector Classification based on the truncated ANOVA decomposition

Support Vector Machines (SVMs) are an important tool for performing classification on scattered data, where one usually has to deal with many data points in high-dimensional spaces. We propose solving SVMs in primal form using feature maps based on trigonometric functions or wavelets. In small dimensional settings the Fast Fourier Transform (FFT) and related methods are a powerful tool in order to deal with the considered basis functions. For growing dimensions the classical FFT-based methods become inefficient due to the curse of dimensionality. Therefore, we restrict ourselves to multivariate basis functions, each of which only depends on a small number of dimensions. This is motivated by the well-known sparsity of effects and recent results regarding the reconstruction of functions from scattered data in terms of truncated analysis of variance (ANOVA) decompositions, which makes the resulting model even interpretable in terms of importance of the features as well as their couplings. The usage of small superposition dimensions has the consequence that the computational effort no longer grows exponentially but only polynomially with respect to the dimension. In order to enforce sparsity regarding the basis coefficients, we use the frequently applied $\ell_2$-norm and, in addition, $\ell_1$-norm regularization. The found classifying function, which is the linear combination of basis functions, and its variance can then be analyzed in terms of the classical ANOVA decomposition of functions. Based on numerical examples we show that we are able to recover the signum of a function that perfectly fits our model assumptions. Furthermore, we perform classification on different artificial and real-world data sets. We obtain better results with $\ell_1$-norm regularization, both in terms of accuracy and clarity of interpretability.

==> chui.csv <==
x_chui,ys_chui,l1_chui,l2_chui
-0.499,1.0,1.1601395655503208,0.9911504424778763
-0.498,1.0,1.1601395655503208,0.9911504424778763
-0.497,1.0,1.1601395655503208,0.9911504424778763
-0.496,1.0,1.1601395655503208,0.9911504424778763
-0.495,1.0,1.1601395655503208,0.9911504424778763
-0.494,1.0,1.1601395655503208,0.9911504424778763
-0.493,1.0,1.1601395655503208,0.9911504424778763
-0.492,1.0,1.1601395655503208,0.9911504424778763
-0.491,1.0,1.1601395655503208,0.9911504424778763
-0.49,1.0,1.1601395655503208,0.9911504424778763
-0.489,1.0,1.1601395655503208,0.9911504424778763
-0.488,1.0,1.1601395655503208,0.9911504424778763
-0.487,1.0,1.1601395655503208,0.9911504424778763
-0.486,1.0,1.1601395655503208,0.9911504424778763
-0.485,1.0,1.1601395655503208,0.9911504424778763
-0.484,1.0,1.1601395655503208,0.9911504424778763
-0.483,1.0,1.1601395655503208,0.9911504424778763
-0.482,1.0,1.1601395655503208,0.9911504424778763
-0.481,1.0,1.1601395655503208,0.9911504424778763
-0.48,1.0,1.1601395655503208,0.9911504424778763
-0.479,1.0,1.1601395655503208,0.9911504424778763
-0.478,1.0,1.1601395655503208,0.9911504424778763
-0.477,1.0,1.1601395655503208,0.9911504424778763
-0.476,1.0,1.1601395655503208,0.9911504424778763
-0.475,1.0,1.1601395655503208,0.9911504424778763
-0.474,1.0,1.1601395655503208,0.9911504424778763
-0.473,1.0,1.1601395655503208,0.9911504424778763
-0.472,1.0,1.1601395655503208,0.9911504424778763
-0.471,1.0,1.1601395655503208,0.9911504424778763
-0.47,1.0,1.1601395655503208,0.9911504424778763
-0.469,1.0,1.1601395655503208,0.9911504424778763
-0.468,1.0,1.1601395655503208,0.9911504424778763
-0.467,1.0,1.1601395655503208,0.9911504424778763
-0.466,1.0,1.1601395655503208,0.9911504424778763
-0.465,1.0,1.1601395655503208,0.9911504424778763
-0.464,1.0,1.1601395655503208,0.9911504424778763
-0.463,1.0,1.1601395655503208,0.9911504424778763
-0.462,1.0,1.1601395655503208,0.9911504424778763
-0.461,1.0,1.1601395655503208,0.9911504424778763
-0.46,1.0,1.1601395655503208,0.9911504424778763
-0.459,1.0,1.1601395655503208,0.9911504424778763
-0.458,1.0,1.1601395655503208,0.9911504424778763
-0.457,1.0,1.1601395655503208,0.9911504424778763
-0.456,1.0,1.1601395655503208,0.9911504424778763
-0.455,1.0,1.1601395655503208,0.9911504424778763
-0.454,1.0,1.1601395655503208,0.9911504424778763
-0.453,1.0,1.1601395655503208,0.9911504424778763
-0.452,1.0,1.1601395655503208,0.9911504424778763
-0.451,1.0,1.1601395655503208,0.9911504424778763
-0.45,1.0,1.1601395655503208,0.9911504424778763
-0.449,1.0,1.1601395655503208,0.9911504424778763
-0.448,1.0,1.1601395655503208,0.9911504424778763
-0.447,1.0,1.1601395655503208,0.9911504424778763
-0.446,1.0,1.1601395655503208,0.9911504424778763
-0.445,1.0,1.1601395655503208,0.9911504424778763
-0.444,1.0,1.1601395655503208,0.9911504424778763
-0.443,1.0,1.1601395655503208,0.9911504424778763
-0.442,1.0,1.1601395655503208,0.9911504424778763
-0.441,1.0,1.1601395655503208,0.9911504424778763
-0.44,1.0,1.1601395655503208,0.9911504424778763
-0.439,1.0,1.1601395655503208,0.9911504424778763
-0.438,1.0,1.1601395655503208,0.9911504424778763
-0.437,1.0,1.1601395655503208,0.9911504424778763
-0.436,1.0,1.1601395655503208,0.9911504424778763
-0.435,1.0,1.1601395655503208,0.9911504424778763
-0.434,1.0,1.1601395655503208,0.9911504424778763
-0.433,1.0,1.1601395655503208,0.9911504424778763
-0.432,1.0,1.1601395655503208,0.9911504424778763
-0.431,1.0,1.1601395655503208,0.9911504424778763
-0.43,1.0,1.1601395655503208,0.9911504424778763
-0.429,1.0,1.1601395655503208,0.9911504424778763
-0.428,1.0,1.1601395655503208,0.9911504424778763
-0.427,1.0,1.1601395655503208,0.9911504424778763
-0.426,1.0,1.1601395655503208,0.9911504424778763
-0.425,1.0,1.1601395655503208,0.9911504424778763
-0.424,1.0,1.1601395655503208,0.9911504424778763
-0.423,1.0,1.1601395655503208,0.9911504424778763
-0.422,1.0,1.1601395655503208,0.9911504424778763
-0.421,1.0,1.1601395655503208,0.9911504424778763
-0.42,1.0,1.1601395655503208,0.9911504424778763
-0.419,1.0,1.1601395655503208,0.9911504424778763
-0.418,1.0,1.1601395655503208,0.9911504424778763
-0.417,1.0,1.1601395655503208,0.9911504424778763
-0.416,1.0,1.1601395655503208,0.9911504424778763
-0.415,1.0,1.1601395655503208,0.9911504424778763
-0.414,1.0,1.1601395655503208,0.9911504424778763
-0.413,1.0,1.1601395655503208,0.9911504424778763
-0.412,1.0,1.1601395655503208,0.9911504424778763
-0.411,1.0,1.1601395655503208,0.9911504424778763
-0.41,1.0,1.1601395655503208,0.9911504424778763
-0.409,1.0,1.1601395655503208,0.9911504424778763
-0.408,1.0,1.1601395655503208,0.9911504424778763
-0.407,1.0,1.1601395655503208,0.9911504424778763
-0.406,1.0,1.1601395655503208,0.9911504424778763
-0.405,1.0,1.1601395655503208,0.9911504424778763
-0.404,1.0,1.1601395655503208,0.9911504424778763
-0.403,1.0,1.1601395655503208,0.9911504424778763
-0.402,1.0,1.1601395655503208,0.9911504424778763
-0.401,1.0,1.1601395655503208,0.9911504424778763
-0.4,1.0,1.1601395655503208,0.9911504424778763
-0.399,1.0,1.1601395655503208,0.9911504424778763
-0.398,1.0,1.1601395655503208,0.9911504424778763
-0.397,1.0,1.1601395655503208,0.9911504424778763
-0.396,1.0,1.1601395655503208,0.9911504424778763
-0.395,1.0,1.1601395655503208,0.9911504424778763
-0.394,1.0,1.1601395655503208,0.9911504424778763
-0.393,1.0,1.1601395655503208,0.9911504424778763
-0.392,1.0,1.1601395655503208,0.9911504424778763
-0.391,1.0,1.1601395655503208,0.9911504424778763
-0.39,1.0,1.1601395655503208,0.9911504424778763
-0.389,1.0,1.1601395655503208,0.9911504424778763
-0.388,1.0,1.1601395655503208,0.9911504424778763
-0.387,1.0,1.1601395655503208,0.9911504424778763
-0.386,1.0,1.1601395655503208,0.9911504424778763
-0.385,1.0,1.1601395655503208,0.9911504424778763
-0.384,1.0,1.1601395655503208,0.9911504424778763
-0.383,1.0,1.1601395655503208,0.9911504424778763
-0.382,1.0,1.1601395655503208,0.9911504424778763
-0.381,1.0,1.1601395655503208,0.9911504424778763
-0.38,1.0,1.1601395655503208,0.9911504424778763
-0.379,1.0,1.1601395655503208,0.9911504424778763
-0.378,1.0,1.1601395655503208,0.9911504424778763
-0.377,1.0,1.1601395655503208,0.9911504424778763
-0.376,1.0,1.1601395655503208,0.9911504424778763
-0.375,1.0,0.0,2.168404344971009e-19
-0.374,-1.0,-1.1601395655503208,-0.9911504424778763
-0.373,-1.0,-1.1601395655503208,-0.9911504424778763
-0.372,-1.0,-1.1601395655503208,-0.9911504424778763
-0.371,-1.0,-1.1601395655503208,-0.9911504424778763
-0.37,-1.0,-1.1601395655503208,-0.9911504424778763
-0.369,-1.0,-1.1601395655503208,-0.9911504424778763
-0.368,-1.0,-1.1601395655503208,-0.9911504424778763
-0.367,-1.0,-1.1601395655503208,-0.9911504424778763
-0.366,-1.0,-1.1601395655503208,-0.9911504424778763
-0.365,-1.0,-1.1601395655503208,-0.9911504424778763
-0.364,-1.0,-1.1601395655503208,-0.9911504424778763
-0.363,-1.0,-1.1601395655503208,-0.9911504424778763
-0.362,-1.0,-1.1601395655503208,-0.9911504424778763
-0.361,-1.0,-1.1601395655503208,-0.9911504424778763
-0.36,-1.0,-1.1601395655503208,-0.9911504424778763
-0.359,-1.0,-1.1601395655503208,-0.9911504424778763
-0.358,-1.0,-1.1601395655503208,-0.9911504424778763
-0.357,-1.0,-1.1601395655503208,-0.9911504424778763
-0.356,-1.0,-1.1601395655503208,-0.9911504424778763
-0.355,-1.0,-1.1601395655503208,-0.9911504424778763
-0.354,-1.0,-1.1601395655503208,-0.9911504424778763
-0.353,-1.0,-1.1601395655503208,-0.9911504424778763
-0.352,-1.0,-1.1601395655503208,-0.9911504424778763
-0.351,-1.0,-1.1601395655503208,-0.9911504424778763
-0.35,-1.0,-1.1601395655503208,-0.9911504424778763
-0.349,-1.0,-1.1601395655503208,-0.9911504424778763
-0.348,-1.0,-1.1601395655503208,-0.9911504424778763
-0.347,-1.0,-1.1601395655503208,-0.9911504424778763
-0.346,-1.0,-1.1601395655503208,-0.9911504424778763
-0.345,-1.0,-1.1601395655503208,-0.9911504424778763
-0.344,-1.0,-1.1601395655503208,-0.9911504424778763
-0.343,-1.0,-1.1601395655503208,-0.9911504424778763
-0.342,-1.0,-1.1601395655503208,-0.9911504424778763
-0.341,-1.0,-1.1601395655503208,-0.9911504424778763
-0.34,-1.0,-1.1601395655503208,-0.9911504424778763
-0.339,-1.0,-1.1601395655503208,-0.9911504424778763
-0.338,-1.0,-1.1601395655503208,-0.9911504424778763
-0.337,-1.0,-1.1601395655503208,-0.9911504424778763
-0.336,-1.0,-1.1601395655503208,-0.9911504424778763
-0.335,-1.0,-1.1601395655503208,-0.9911504424778763
-0.334,-1.0,-1.1601395655503208,-0.9911504424778763
-0.333,-1.0,-1.1601395655503208,-0.9911504424778763
-0.332,-1.0,-1.1601395655503208,-0.9911504424778763
-0.331,-1.0,-1.1601395655503208,-0.9911504424778763
-0.33,-1.0,-1.1601395655503208,-0.9911504424778763
-0.329,-1.0,-1.1601395655503208,-0.9911504424778763
-0.328,-1.0,-1.1601395655503208,-0.9911504424778763
-0.327,-1.0,-1.1601395655503208,-0.9911504424778763
-0.326,-1.0,-1.1601395655503208,-0.9911504424778763
-0.325,-1.0,-1.1601395655503208,-0.9911504424778763
-0.324,-1.0,-1.1601395655503208,-0.9911504424778763
-0.323,-1.0,-1.1601395655503208,-0.9911504424778763
-0.322,-1.0,-1.1601395655503208,-0.9911504424778763
-0.321,-1.0,-1.1601395655503208,-0.9911504424778763
-0.32,-1.0,-1.1601395655503208,-0.9911504424778763
-0.319,-1.0,-1.1601395655503208,-0.9911504424778763
-0.318,-1.0,-1.1601395655503208,-0.9911504424778763
-0.317,-1.0,-1.1601395655503208,-0.9911504424778763
-0.316,-1.0,-1.1601395655503208,-0.9911504424778763
-0.315,-1.0,-1.1601395655503208,-0.9911504424778763
-0.314,-1.0,-1.1601395655503208,-0.9911504424778763
-0.313,-1.0,-1.1601395655503208,-0.9911504424778763
-0.312,-1.0,-1.1601395655503208,-0.9911504424778763
-0.311,-1.0,-1.1601395655503208,-0.9911504424778763
-0.31,-1.0,-1.1601395655503208,-0.9911504424778763
-0.309,-1.0,-1.1601395655503208,-0.9911504424778763
-0.308,-1.0,-1.1601395655503208,-0.9911504424778763
-0.307,-1.0,-1.1601395655503208,-0.9911504424778763
-0.306,-1.0,-1.1601395655503208,-0.9911504424778763
-0.305,-1.0,-1.1601395655503208,-0.9911504424778763
-0.304,-1.0,-1.1601395655503208,-0.9911504424778763
-0.303,-1.0,-1.1601395655503208,-0.9911504424778763
-0.302,-1.0,-1.1601395655503208,-0.9911504424778763
-0.301,-1.0,-1.1601395655503208,-0.9911504424778763
-0.3,-1.0,-1.1601395655503208,-0.9911504424778763
-0.299,-1.0,-1.1601395655503208,-0.9911504424778763
-0.298,-1.0,-1.1601395655503208,-0.9911504424778763
-0.297,-1.0,-1.1601395655503208,-0.9911504424778763
-0.296,-1.0,-1.1601395655503208,-0.9911504424778763
-0.295,-1.0,-1.1601395655503208,-0.9911504424778763
-0.294,-1.0,-1.1601395655503208,-0.9911504424778763
-0.293,-1.0,-1.1601395655503208,-0.9911504424778763
-0.292,-1.0,-1.1601395655503208,-0.9911504424778763
-0.291,-1.0,-1.1601395655503208,-0.9911504424778763
-0.29,-1.0,-1.1601395655503208,-0.9911504424778763
-0.289,-1.0,-1.1601395655503208,-0.9911504424778763
-0.288,-1.0,-1.1601395655503208,-0.9911504424778763
-0.287,-1.0,-1.1601395655503208,-0.9911504424778763
-0.286,-1.0,-1.1601395655503208,-0.9911504424778763
-0.285,-1.0,-1.1601395655503208,-0.9911504424778763
-0.284,-1.0,-1.1601395655503208,-0.9911504424778763
-0.283,-1.0,-1.1601395655503208,-0.9911504424778763
-0.282,-1.0,-1.1601395655503208,-0.9911504424778763
-0.281,-1.0,-1.1601395655503208,-0.9911504424778763
-0.28,-1.0,-1.1601395655503208,-0.9911504424778763
-0.279,-1.0,-1.1601395655503208,-0.9911504424778763
-0.278,-1.0,-1.1601395655503208,-0.9911504424778763
-0.277,-1.0,-1.1601395655503208,-0.9911504424778763
-0.276,-1.0,-1.1601395655503208,-0.9911504424778763
-0.275,-1.0,-1.1601395655503208,-0.9911504424778763
-0.274,-1.0,-1.1601395655503208,-0.9911504424778763
-0.273,-1.0,-1.1601395655503208,-0.9911504424778763
-0.272,-1.0,-1.1601395655503208,-0.9911504424778763
-0.271,-1.0,-1.1601395655503208,-0.9911504424778763
-0.27,-1.0,-1.1601395655503208,-0.9911504424778763
-0.269,-1.0,-1.1601395655503208,-0.9911504424778763
-0.268,-1.0,-1.1601395655503208,-0.9911504424778763
-0.267,-1.0,-1.1601395655503208,-0.9911504424778763
-0.266,-1.0,-1.1601395655503208,-0.9911504424778763
-0.265,-1.0,-1.1601395655503208,-0.9911504424778763
-0.264,-1.0,-1.1601395655503208,-0.9911504424778763
-0.263,-1.0,-1.1601395655503208,-0.9911504424778763
-0.262,-1.0,-1.1601395655503208,-0.9911504424778763
-0.261,-1.0,-1.1601395655503208,-0.9911504424778763
-0.26,-1.0,-1.1601395655503208,-0.9911504424778763
-0.259,-1.0,-1.1601395655503208,-0.9911504424778763
-0.258,-1.0,-1.1601395655503208,-0.9911504424778763
-0.257,-1.0,-1.1601395655503208,-0.9911504424778763
-0.256,-1.0,-1.1601395655503208,-0.9911504424778763
-0.255,-1.0,-1.1601395655503208,-0.9911504424778763
-0.254,-1.0,-1.1601395655503208,-0.9911504424778763
-0.253,-1.0,-1.1601395655503208,-0.9911504424778763
-0.252,-1.0,-1.1601395655503208,-0.9911504424778763
-0.251,-1.0,-1.1601395655503208,-0.9911504424778763
-0.25,-1.0,0.0,-0.0004882491568477046
-0.249,1.0,1.1215400941543336,0.9911504424778759
-0.248,1.0,1.1215400941543336,0.9911504424778759
-0.247,1.0,1.1215400941543336,0.9911504424778759
-0.246,1.0,1.1215400941543336,0.9911504424778759
-0.245,1.0,1.1215400941543336,0.9911504424778759
-0.244,1.0,1.1215400941543336,0.9911504424778759
-0.243,1.0,1.1215400941543336,0.9911504424778759
-0.242,1.0,1.1215400941543336,0.9911504424778759
-0.241,1.0,1.1215400941543336,0.9911504424778759
-0.24,1.0,1.1215400941543336,0.9911504424778759
-0.239,1.0,1.1215400941543336,0.9911504424778759
-0.238,1.0,1.1215400941543336,0.9911504424778759
-0.237,1.0,1.1215400941543336,0.9911504424778759
-0.236,1.0,1.1215400941543336,0.9911504424778759
-0.235,1.0,1.1215400941543336,0.9911504424778759
-0.234,1.0,1.1215400941543336,0.9911504424778759
-0.233,1.0,1.1215400941543336,0.9911504424778759
-0.232,1.0,1.1215400941543336,0.9911504424778759
-0.231,1.0,1.1215400941543336,0.9911504424778759
-0.23,1.0,1.1215400941543336,0.9911504424778759
-0.229,1.0,1.1215400941543336,0.9911504424778759
-0.228,1.0,1.1215400941543336,0.9911504424778759
-0.227,1.0,1.1215400941543336,0.9911504424778759
-0.226,1.0,1.1215400941543336,0.9911504424778759
-0.225,1.0,1.1215400941543336,0.9911504424778759
-0.224,1.0,1.1215400941543336,0.9911504424778759
-0.223,1.0,1.1215400941543336,0.9911504424778759
-0.222,1.0,1.1215400941543336,0.9911504424778759
-0.221,1.0,1.1215400941543336,0.9911504424778759
-0.22,1.0,1.1215400941543336,0.9911504424778759
-0.219,1.0,1.1215400941543336,0.9911504424778759
-0.218,1.0,1.1215400941543336,0.9911504424778759
-0.217,1.0,1.1215400941543336,0.9911504424778759
-0.216,1.0,1.1215400941543336,0.9911504424778759
-0.215,1.0,1.1215400941543336,0.9911504424778759
-0.214,1.0,1.1215400941543336,0.9911504424778759
-0.213,1.0,1.1215400941543336,0.9911504424778759
-0.212,1.0,1.1215400941543336,0.9911504424778759
-0.211,1.0,1.1215400941543336,0.9911504424778759
-0.21,1.0,1.1215400941543336,0.9911504424778759
-0.209,1.0,1.1215400941543336,0.9911504424778759
-0.208,1.0,1.1215400941543336,0.9911504424778759
-0.207,1.0,1.1215400941543336,0.9911504424778759
-0.206,1.0,1.1215400941543336,0.9911504424778759
-0.205,1.0,1.1215400941543336,0.9911504424778759
-0.204,1.0,1.1215400941543336,0.9911504424778759
-0.203,1.0,1.1215400941543336,0.9911504424778759
-0.202,1.0,1.1215400941543336,0.9911504424778759
-0.201,1.0,1.1215400941543336,0.9911504424778759
-0.2,1.0,1.1215400941543336,0.9911504424778759
-0.199,1.0,1.1215400941543336,0.9911504424778759
-0.198,1.0,1.1215400941543336,0.9911504424778759
-0.197,1.0,1.1215400941543336,0.9911504424778759
-0.196,1.0,1.1215400941543336,0.9911504424778759
-0.195,1.0,1.1215400941543336,0.9911504424778759
-0.194,1.0,1.1215400941543336,0.9911504424778759
-0.193,1.0,1.1215400941543336,0.9911504424778759
-0.192,1.0,1.1215400941543336,0.9911504424778759
-0.191,1.0,1.1215400941543336,0.9911504424778759
-0.19,1.0,1.1215400941543336,0.9911504424778759
-0.189,1.0,1.1215400941543336,0.9911504424778759
-0.188,1.0,1.1215400941543336,0.9911504424778759
-0.187,1.0,1.1215400941543336,0.9911504424778759
-0.186,1.0,1.1215400941543336,0.9911504424778759
-0.185,1.0,1.1215400941543336,0.9911504424778759
-0.184,1.0,1.1215400941543336,0.9911504424778759
-0.183,1.0,1.1215400941543336,0.9911504424778759
-0.182,1.0,1.1215400941543336,0.9911504424778759
-0.181,1.0,1.1215400941543336,0.9911504424778759
-0.18,1.0,1.1215400941543336,0.9911504424778759
-0.179,1.0,1.1215400941543336,0.9911504424778759
-0.178,1.0,1.1215400941543336,0.9911504424778759
-0.177,1.0,1.1215400941543336,0.9911504424778759
-0.176,1.0,1.1215400941543336,0.9911504424778759
-0.175,1.0,1.1215400941543336,0.9911504424778759
-0.174,1.0,1.1215400941543336,0.9911504424778759
-0.173,1.0,1.1215400941543336,0.9911504424778759
-0.172,1.0,1.1215400941543336,0.9911504424778759
-0.171,1.0,1.1215400941543336,0.9911504424778759
-0.17,1.0,1.1215400941543336,0.9911504424778759
-0.169,1.0,1.1215400941543336,0.9911504424778759
-0.168,1.0,1.1215400941543336,0.9911504424778759
-0.167,1.0,1.1215400941543336,0.9911504424778759
-0.166,1.0,1.1215400941543336,0.9911504424778759
-0.165,1.0,1.1215400941543336,0.9911504424778759
-0.164,1.0,1.1215400941543336,0.9911504424778759
-0.163,1.0,1.1215400941543336,0.9911504424778759
-0.162,1.0,1.1215400941543336,0.9911504424778759
-0.161,1.0,1.1215400941543336,0.9911504424778759
-0.16,1.0,1.1215400941543336,0.9911504424778759
-0.159,1.0,1.1215400941543336,0.9911504424778759
-0.158,1.0,1.1215400941543336,0.9911504424778759
-0.157,1.0,1.1215400941543336,0.9911504424778759
-0.156,1.0,1.1215400941543336,0.9911504424778759
-0.155,1.0,1.1215400941543336,0.9911504424778759
-0.154,1.0,1.1215400941543336,0.9911504424778759
-0.153,1.0,1.1215400941543336,0.9911504424778759
-0.152,1.0,1.1215400941543336,0.9911504424778759
-0.151,1.0,1.1215400941543336,0.9911504424778759
-0.15,1.0,1.1215400941543336,0.9911504424778759
-0.149,1.0,1.1215400941543336,0.9911504424778759
-0.148,1.0,1.1215400941543336,0.9911504424778759
-0.147,1.0,1.1215400941543336,0.9911504424778759
-0.146,1.0,1.1215400941543336,0.9911504424778759
-0.145,1.0,1.1215400941543336,0.9911504424778759
-0.144,1.0,1.1215400941543336,0.9911504424778759
-0.143,1.0,1.1215400941543336,0.9911504424778759
-0.142,1.0,1.1215400941543336,0.9911504424778759
-0.141,1.0,1.1215400941543336,0.9911504424778759
-0.14,1.0,1.1215400941543336,0.9911504424778759
-0.139,1.0,1.1215400941543336,0.9911504424778759
-0.138,1.0,1.1215400941543336,0.9911504424778759
-0.137,1.0,1.1215400941543336,0.9911504424778759
-0.136,1.0,1.1215400941543336,0.9911504424778759
-0.135,1.0,1.1215400941543336,0.9911504424778759
-0.134,1.0,1.1215400941543336,0.9911504424778759
-0.133,1.0,1.1215400941543336,0.9911504424778759
-0.132,1.0,1.1215400941543336,0.9911504424778759
-0.131,1.0,1.1215400941543336,0.9911504424778759
-0.13,1.0,1.1215400941543336,0.9911504424778759
-0.129,1.0,1.1215400941543336,0.9911504424778759
-0.128,1.0,1.1215400941543336,0.9911504424778759
-0.127,1.0,1.1215400941543336,0.9911504424778759
-0.126,1.0,1.1215400941543336,0.9911504424778759
-0.125,-1.0,0.0,-0.0009764983136954094
-0.124,-1.0,-1.1215400941543336,-0.9931034391052667
-0.123,-1.0,-1.1215400941543336,-0.9931034391052667
-0.122,-1.0,-1.1215400941543336,-0.9931034391052667
-0.121,-1.0,-1.1215400941543336,-0.9931034391052667
-0.12,-1.0,-1.1215400941543336,-0.9931034391052667
-0.119,-1.0,-1.1215400941543336,-0.9931034391052667
-0.118,-1.0,-1.1215400941543336,-0.9931034391052667
-0.117,-1.0,-1.1215400941543336,-0.9931034391052667
-0.116,-1.0,-1.1215400941543336,-0.9931034391052667
-0.115,-1.0,-1.1215400941543336,-0.9931034391052667
-0.114,-1.0,-1.1215400941543336,-0.9931034391052667
-0.113,-1.0,-1.1215400941543336,-0.9931034391052667
-0.112,-1.0,-1.1215400941543336,-0.9931034391052667
-0.111,-1.0,-1.1215400941543336,-0.9931034391052667
-0.11,-1.0,-1.1215400941543336,-0.9931034391052667
-0.109,-1.0,-1.1215400941543336,-0.9931034391052667
-0.108,-1.0,-1.1215400941543336,-0.9931034391052667
-0.107,-1.0,-1.1215400941543336,-0.9931034391052667
-0.106,-1.0,-1.1215400941543336,-0.9931034391052667
-0.105,-1.0,-1.1215400941543336,-0.9931034391052667
-0.104,-1.0,-1.1215400941543336,-0.9931034391052667
-0.103,-1.0,-1.1215400941543336,-0.9931034391052667
-0.102,-1.0,-1.1215400941543336,-0.9931034391052667
-0.101,-1.0,-1.1215400941543336,-0.9931034391052667
-0.1,-1.0,-1.1215400941543336,-0.9931034391052667
-0.099,-1.0,-1.1215400941543336,-0.9931034391052667
-0.098,-1.0,-1.1215400941543336,-0.9931034391052667
-0.097,-1.0,-1.1215400941543336,-0.9931034391052667
-0.096,-1.0,-1.1215400941543336,-0.9931034391052667
-0.095,-1.0,-1.1215400941543336,-0.9931034391052667
-0.094,-1.0,-1.1215400941543336,-0.9931034391052667
-0.093,-1.0,-1.1215400941543336,-0.9931034391052667
-0.092,-1.0,-1.1215400941543336,-0.9931034391052667
-0.091,-1.0,-1.1215400941543336,-0.9931034391052667
-0.09,-1.0,-1.1215400941543336,-0.9931034391052667
-0.089,-1.0,-1.1215400941543336,-0.9931034391052667
-0.088,-1.0,-1.1215400941543336,-0.9931034391052667
-0.087,-1.0,-1.1215400941543336,-0.9931034391052667
-0.086,-1.0,-1.1215400941543336,-0.9931034391052667
-0.085,-1.0,-1.1215400941543336,-0.9931034391052667
-0.084,-1.0,-1.1215400941543336,-0.9931034391052667
-0.083,-1.0,-1.1215400941543336,-0.9931034391052667
-0.082,-1.0,-1.1215400941543336,-0.9931034391052667
-0.081,-1.0,-1.1215400941543336,-0.9931034391052667
-0.08,-1.0,-1.1215400941543336,-0.9931034391052667
-0.079,-1.0,-1.1215400941543336,-0.9931034391052667
-0.078,-1.0,-1.1215400941543336,-0.9931034391052667
-0.077,-1.0,-1.1215400941543336,-0.9931034391052667
-0.076,-1.0,-1.1215400941543336,-0.9931034391052667
-0.075,-1.0,-1.1215400941543336,-0.9931034391052667
-0.074,-1.0,-1.1215400941543336,-0.9931034391052667
-0.073,-1.0,-1.1215400941543336,-0.9931034391052667
-0.072,-1.0,-1.1215400941543336,-0.9931034391052667
-0.071,-1.0,-1.1215400941543336,-0.9931034391052667
-0.07,-1.0,-1.1215400941543336,-0.9931034391052667
-0.069,-1.0,-1.1215400941543336,-0.9931034391052667
-0.068,-1.0,-1.1215400941543336,-0.9931034391052667
-0.067,-1.0,-1.1215400941543336,-0.9931034391052667
-0.066,-1.0,-1.1215400941543336,-0.9931034391052667
-0.065,-1.0,-1.1215400941543336,-0.9931034391052667
-0.064,-1.0,-1.1215400941543336,-0.9931034391052667
-0.063,-1.0,-1.1215400941543336,-0.9931034391052667
-0.062,-1.0,-1.1215400941543336,-0.9931034391052667
-0.061,-1.0,-1.1215400941543336,-0.9931034391052667
-0.06,-1.0,-1.1215400941543336,-0.9931034391052667
-0.059,-1.0,-1.1215400941543336,-0.9931034391052667
-0.058,-1.0,-1.1215400941543336,-0.9931034391052667
-0.057,-1.0,-1.1215400941543336,-0.9931034391052667
-0.056,-1.0,-1.1215400941543336,-0.9931034391052667
-0.055,-1.0,-1.1215400941543336,-0.9931034391052667
-0.054,-1.0,-1.1215400941543336,-0.9931034391052667
-0.053,-1.0,-1.1215400941543336,-0.9931034391052667
-0.052,-1.0,-1.1215400941543336,-0.9931034391052667
-0.051,-1.0,-1.1215400941543336,-0.9931034391052667
-0.05,-1.0,-1.1215400941543336,-0.9931034391052667
-0.049,-1.0,-1.1215400941543336,-0.9931034391052667
-0.048,-1.0,-1.1215400941543336,-0.9931034391052667
-0.047,-1.0,-1.1215400941543336,-0.9931034391052667
-0.046,-1.0,-1.1215400941543336,-0.9931034391052667
-0.045,-1.0,-1.1215400941543336,-0.9931034391052667
-0.044,-1.0,-1.1215400941543336,-0.9931034391052667
-0.043,-1.0,-1.1215400941543336,-0.9931034391052667
-0.042,-1.0,-1.1215400941543336,-0.9931034391052667
-0.041,-1.0,-1.1215400941543336,-0.9931034391052667
-0.04,-1.0,-1.1215400941543336,-0.9931034391052667
-0.039,-1.0,-1.1215400941543336,-0.9931034391052667
-0.038,-1.0,-1.1215400941543336,-0.9931034391052667
-0.037,-1.0,-1.1215400941543336,-0.9931034391052667
-0.036,-1.0,-1.1215400941543336,-0.9931034391052667
-0.035,-1.0,-1.1215400941543336,-0.9931034391052667
-0.034,-1.0,-1.1215400941543336,-0.9931034391052667
-0.033,-1.0,-1.1215400941543336,-0.9931034391052667
-0.032,-1.0,-1.1215400941543336,-0.9931034391052667
-0.031,-1.0,-1.1215400941543336,-0.9931034391052667
-0.03,-1.0,-1.1215400941543336,-0.9931034391052667
-0.029,-1.0,-1.1215400941543336,-0.9931034391052667
-0.028,-1.0,-1.1215400941543336,-0.9931034391052667
-0.027,-1.0,-1.1215400941543336,-0.9931034391052667
-0.026,-1.0,-1.1215400941543336,-0.9931034391052667
-0.025,-1.0,-1.1215400941543336,-0.9931034391052667
-0.024,-1.0,-1.1215400941543336,-0.9931034391052667
-0.023,-1.0,-1.1215400941543336,-0.9931034391052667
-0.022,-1.0,-1.1215400941543336,-0.9931034391052667
-0.021,-1.0,-1.1215400941543336,-0.9931034391052667
-0.02,-1.0,-1.1215400941543336,-0.9931034391052667
-0.019,-1.0,-1.1215400941543336,-0.9931034391052667
-0.018,-1.0,-1.1215400941543336,-0.9931034391052667
-0.017,-1.0,-1.1215400941543336,-0.9931034391052667
-0.016,-1.0,-1.1215400941543336,-0.9931034391052667
-0.015,-1.0,-1.1215400941543336,-0.9931034391052667
-0.014,-1.0,-1.1215400941543336,-0.9931034391052667
-0.013,-1.0,-1.1215400941543336,-0.9931034391052667
-0.012,-1.0,-1.1215400941543336,-0.9931034391052667
-0.011,-1.0,-1.1215400941543336,-0.9931034391052667
-0.01,-1.0,-1.1215400941543336,-0.9931034391052667
-0.009,-1.0,-1.1215400941543336,-0.9931034391052667
-0.008,-1.0,-1.1215400941543336,-0.9931034391052667
-0.007,-1.0,-1.1215400941543336,-0.9931034391052667
-0.006,-1.0,-1.1215400941543336,-0.9931034391052667
-0.005,-1.0,-1.1215400941543336,-0.9931034391052667
-0.004,-1.0,-1.1215400941543336,-0.9931034391052667
-0.003,-1.0,-1.1215400941543336,-0.9931034391052667
-0.002,-1.0,-1.1215400941543336,-0.9931034391052667
-0.001,-1.0,-1.1215400941543336,-0.9931034391052667
0.0,0.0,0.0,0.0012007011390301043
0.001,1.0,1.0955697953436316,0.9876543209876447
0.002,1.0,1.0955697953436316,0.9876543209876447
0.003,1.0,1.0955697953436316,0.9876543209876447
0.004,1.0,1.0955697953436316,0.9876543209876447
0.005,1.0,1.0955697953436316,0.9876543209876447
0.006,1.0,1.0955697953436316,0.9876543209876447
0.007,1.0,1.0955697953436316,0.9876543209876447
0.008,1.0,1.0955697953436316,0.9876543209876447
0.009,1.0,1.0955697953436316,0.9876543209876447
0.01,1.0,1.0955697953436316,0.9876543209876447
0.011,1.0,1.0955697953436316,0.9876543209876447
0.012,1.0,1.0955697953436316,0.9876543209876447
0.013,1.0,1.0955697953436316,0.9876543209876447
0.014,1.0,1.0955697953436316,0.9876543209876447
0.015,1.0,1.0955697953436316,0.9876543209876447
0.016,1.0,1.0955697953436316,0.9876543209876447
0.017,1.0,1.0955697953436316,0.9876543209876447
0.018,1.0,1.0955697953436316,0.9876543209876447
0.019,1.0,1.0955697953436316,0.9876543209876447
0.02,1.0,1.0955697953436316,0.9876543209876447
0.021,1.0,1.0955697953436316,0.9876543209876447
0.022,1.0,1.0955697953436316,0.9876543209876447
0.023,1.0,1.0955697953436316,0.9876543209876447
0.024,1.0,1.0955697953436316,0.9876543209876447
0.025,1.0,1.0955697953436316,0.9876543209876447
0.026,1.0,1.0955697953436316,0.9876543209876447
0.027,1.0,1.0955697953436316,0.9876543209876447
0.028,1.0,1.0955697953436316,0.9876543209876447
0.029,1.0,1.0955697953436316,0.9876543209876447
0.03,1.0,1.0955697953436316,0.9876543209876447
0.031,1.0,1.0955697953436316,0.9876543209876447
0.032,1.0,1.0955697953436316,0.9876543209876447
0.033,1.0,1.0955697953436316,0.9876543209876447
0.034,1.0,1.0955697953436316,0.9876543209876447
0.035,1.0,1.0955697953436316,0.9876543209876447
0.036,1.0,1.0955697953436316,0.9876543209876447
0.037,1.0,1.0955697953436316,0.9876543209876447
0.038,1.0,1.0955697953436316,0.9876543209876447
0.039,1.0,1.0955697953436316,0.9876543209876447
0.04,1.0,1.0955697953436316,0.9876543209876447
0.041,1.0,1.0955697953436316,0.9876543209876447
0.042,1.0,1.0955697953436316,0.9876543209876447
0.043,1.0,1.0955697953436316,0.9876543209876447
0.044,1.0,1.0955697953436316,0.9876543209876447
0.045,1.0,1.0955697953436316,0.9876543209876447
0.046,1.0,1.0955697953436316,0.9876543209876447
0.047,1.0,1.0955697953436316,0.9876543209876447
0.048,1.0,1.0955697953436316,0.9876543209876447
0.049,1.0,1.0955697953436316,0.9876543209876447
0.05,1.0,1.0955697953436316,0.9876543209876447
0.051,1.0,1.0955697953436316,0.9876543209876447
0.052,1.0,1.0955697953436316,0.9876543209876447
0.053,1.0,1.0955697953436316,0.9876543209876447
0.054,1.0,1.0955697953436316,0.9876543209876447
0.055,1.0,1.0955697953436316,0.9876543209876447
0.056,1.0,1.0955697953436316,0.9876543209876447
0.057,1.0,1.0955697953436316,0.9876543209876447
0.058,1.0,1.0955697953436316,0.9876543209876447
0.059,1.0,1.0955697953436316,0.9876543209876447
0.06,1.0,1.0955697953436316,0.9876543209876447
0.061,1.0,1.0955697953436316,0.9876543209876447
0.062,1.0,1.0955697953436316,0.9876543209876447
0.063,1.0,1.0955697953436316,0.9876543209876447
0.064,1.0,1.0955697953436316,0.9876543209876447
0.065,1.0,1.0955697953436316,0.9876543209876447
0.066,1.0,1.0955697953436316,0.9876543209876447
0.067,1.0,1.0955697953436316,0.9876543209876447
0.068,1.0,1.0955697953436316,0.9876543209876447
0.069,1.0,1.0955697953436316,0.9876543209876447
0.07,1.0,1.0955697953436316,0.9876543209876447
0.071,1.0,1.0955697953436316,0.9876543209876447
0.072,1.0,1.0955697953436316,0.9876543209876447
0.073,1.0,1.0955697953436316,0.9876543209876447
0.074,1.0,1.0955697953436316,0.9876543209876447
0.075,1.0,1.0955697953436316,0.9876543209876447
0.076,1.0,1.0955697953436316,0.9876543209876447
0.077,1.0,1.0955697953436316,0.9876543209876447
0.078,1.0,1.0955697953436316,0.9876543209876447
0.079,1.0,1.0955697953436316,0.9876543209876447
0.08,1.0,1.0955697953436316,0.9876543209876447
0.081,1.0,1.0955697953436316,0.9876543209876447
0.082,1.0,1.0955697953436316,0.9876543209876447
0.083,1.0,1.0955697953436316,0.9876543209876447
0.084,1.0,1.0955697953436316,0.9876543209876447
0.085,1.0,1.0955697953436316,0.9876543209876447
0.086,1.0,1.0955697953436316,0.9876543209876447
0.087,1.0,1.0955697953436316,0.9876543209876447
0.088,1.0,1.0955697953436316,0.9876543209876447
0.089,1.0,1.0955697953436316,0.9876543209876447
0.09,1.0,1.0955697953436316,0.9876543209876447
0.091,1.0,1.0955697953436316,0.9876543209876447
0.092,1.0,1.0955697953436316,0.9876543209876447
0.093,1.0,1.0955697953436316,0.9876543209876447
0.094,1.0,1.0955697953436316,0.9876543209876447
0.095,1.0,1.0955697953436316,0.9876543209876447
0.096,1.0,1.0955697953436316,0.9876543209876447
0.097,1.0,1.0955697953436316,0.9876543209876447
0.098,1.0,1.0955697953436316,0.9876543209876447
0.099,1.0,1.0955697953436316,0.9876543209876447
0.1,1.0,1.0955697953436316,0.9876543209876447
0.101,1.0,1.0955697953436316,0.9876543209876447
0.102,1.0,1.0955697953436316,0.9876543209876447
0.103,1.0,1.0955697953436316,0.9876543209876447
0.104,1.0,1.0955697953436316,0.9876543209876447
0.105,1.0,1.0955697953436316,0.9876543209876447
0.106,1.0,1.0955697953436316,0.9876543209876447
0.107,1.0,1.0955697953436316,0.9876543209876447
0.108,1.0,1.0955697953436316,0.9876543209876447
0.109,1.0,1.0955697953436316,0.9876543209876447
0.11,1.0,1.0955697953436316,0.9876543209876447
0.111,1.0,1.0955697953436316,0.9876543209876447
0.112,1.0,1.0955697953436316,0.9876543209876447
0.113,1.0,1.0955697953436316,0.9876543209876447
0.114,1.0,1.0955697953436316,0.9876543209876447
0.115,1.0,1.0955697953436316,0.9876543209876447
0.116,1.0,1.0955697953436316,0.9876543209876447
0.117,1.0,1.0955697953436316,0.9876543209876447
0.118,1.0,1.0955697953436316,0.9876543209876447
0.119,1.0,1.0955697953436316,0.9876543209876447
0.12,1.0,1.0955697953436316,0.9876543209876447
0.121,1.0,1.0955697953436316,0.9876543209876447
0.122,1.0,1.0955697953436316,0.9876543209876447
0.123,1.0,1.0955697953436316,0.9876543209876447
0.124,1.0,1.0955697953436316,0.9876543209876447
0.125,1.0,0.0,0.004031242124714797
0.126,-1.0,-1.0955697953436316,-0.979591836738215
0.127,-1.0,-1.0955697953436316,-0.979591836738215
0.128,-1.0,-1.0955697953436316,-0.979591836738215
0.129,-1.0,-1.0955697953436316,-0.979591836738215
0.13,-1.0,-1.0955697953436316,-0.979591836738215
0.131,-1.0,-1.0955697953436316,-0.979591836738215
0.132,-1.0,-1.0955697953436316,-0.979591836738215
0.133,-1.0,-1.0955697953436316,-0.979591836738215
0.134,-1.0,-1.0955697953436316,-0.979591836738215
0.135,-1.0,-1.0955697953436316,-0.979591836738215
0.136,-1.0,-1.0955697953436316,-0.979591836738215
0.137,-1.0,-1.0955697953436316,-0.979591836738215
0.138,-1.0,-1.0955697953436316,-0.979591836738215
0.139,-1.0,-1.0955697953436316,-0.979591836738215
0.14,-1.0,-1.0955697953436316,-0.979591836738215
0.141,-1.0,-1.0955697953436316,-0.979591836738215
0.142,-1.0,-1.0955697953436316,-0.979591836738215
0.143,-1.0,-1.0955697953436316,-0.979591836738215
0.144,-1.0,-1.0955697953436316,-0.979591836738215
0.145,-1.0,-1.0955697953436316,-0.979591836738215
0.146,-1.0,-1.0955697953436316,-0.979591836738215
0.147,-1.0,-1.0955697953436316,-0.979591836738215
0.148,-1.0,-1.0955697953436316,-0.979591836738215
0.149,-1.0,-1.0955697953436316,-0.979591836738215
0.15,-1.0,-1.0955697953436316,-0.979591836738215
0.151,-1.0,-1.0955697953436316,-0.979591836738215
0.152,-1.0,-1.0955697953436316,-0.979591836738215
0.153,-1.0,-1.0955697953436316,-0.979591836738215
0.154,-1.0,-1.0955697953436316,-0.979591836738215
0.155,-1.0,-1.0955697953436316,-0.979591836738215
0.156,-1.0,-1.0955697953436316,-0.979591836738215
0.157,-1.0,-1.0955697953436316,-0.979591836738215
0.158,-1.0,-1.0955697953436316,-0.979591836738215
0.159,-1.0,-1.0955697953436316,-0.979591836738215
0.16,-1.0,-1.0955697953436316,-0.979591836738215
0.161,-1.0,-1.0955697953436316,-0.979591836738215
0.162,-1.0,-1.0955697953436316,-0.979591836738215
0.163,-1.0,-1.0955697953436316,-0.979591836738215
0.164,-1.0,-1.0955697953436316,-0.979591836738215
0.165,-1.0,-1.0955697953436316,-0.979591836738215
0.166,-1.0,-1.0955697953436316,-0.979591836738215
0.167,-1.0,-1.0955697953436316,-0.979591836738215
0.168,-1.0,-1.0955697953436316,-0.979591836738215
0.169,-1.0,-1.0955697953436316,-0.979591836738215
0.17,-1.0,-1.0955697953436316,-0.979591836738215
0.171,-1.0,-1.0955697953436316,-0.979591836738215
0.172,-1.0,-1.0955697953436316,-0.979591836738215
0.173,-1.0,-1.0955697953436316,-0.979591836738215
0.174,-1.0,-1.0955697953436316,-0.979591836738215
0.175,-1.0,-1.0955697953436316,-0.979591836738215
0.176,-1.0,-1.0955697953436316,-0.979591836738215
0.177,-1.0,-1.0955697953436316,-0.979591836738215
0.178,-1.0,-1.0955697953436316,-0.979591836738215
0.179,-1.0,-1.0955697953436316,-0.979591836738215
0.18,-1.0,-1.0955697953436316,-0.979591836738215
0.181,-1.0,-1.0955697953436316,-0.979591836738215
0.182,-1.0,-1.0955697953436316,-0.979591836738215
0.183,-1.0,-1.0955697953436316,-0.979591836738215
0.184,-1.0,-1.0955697953436316,-0.979591836738215
0.185,-1.0,-1.0955697953436316,-0.979591836738215
0.186,-1.0,-1.0955697953436316,-0.979591836738215
0.187,-1.0,-1.0955697953436316,-0.979591836738215
0.188,-1.0,-1.0955697953436316,-0.979591836738215
0.189,-1.0,-1.0955697953436316,-0.979591836738215
0.19,-1.0,-1.0955697953436316,-0.979591836738215
0.191,-1.0,-1.0955697953436316,-0.979591836738215
0.192,-1.0,-1.0955697953436316,-0.979591836738215
0.193,-1.0,-1.0955697953436316,-0.979591836738215
0.194,-1.0,-1.0955697953436316,-0.979591836738215
0.195,-1.0,-1.0955697953436316,-0.979591836738215
0.196,-1.0,-1.0955697953436316,-0.979591836738215
0.197,-1.0,-1.0955697953436316,-0.979591836738215
0.198,-1.0,-1.0955697953436316,-0.979591836738215
0.199,-1.0,-1.0955697953436316,-0.979591836738215
0.2,-1.0,-1.0955697953436316,-0.979591836738215
0.201,-1.0,-1.0955697953436316,-0.979591836738215
0.202,-1.0,-1.0955697953436316,-0.979591836738215
0.203,-1.0,-1.0955697953436316,-0.979591836738215
0.204,-1.0,-1.0955697953436316,-0.979591836738215
0.205,-1.0,-1.0955697953436316,-0.979591836738215
0.206,-1.0,-1.0955697953436316,-0.979591836738215
0.207,-1.0,-1.0955697953436316,-0.979591836738215
0.208,-1.0,-1.0955697953436316,-0.979591836738215
0.209,-1.0,-1.0955697953436316,-0.979591836738215
0.21,-1.0,-1.0955697953436316,-0.979591836738215
0.211,-1.0,-1.0955697953436316,-0.979591836738215
0.212,-1.0,-1.0955697953436316,-0.979591836738215
0.213,-1.0,-1.0955697953436316,-0.979591836738215
0.214,-1.0,-1.0955697953436316,-0.979591836738215
0.215,-1.0,-1.0955697953436316,-0.979591836738215
0.216,-1.0,-1.0955697953436316,-0.979591836738215
0.217,-1.0,-1.0955697953436316,-0.979591836738215
0.218,-1.0,-1.0955697953436316,-0.979591836738215
0.219,-1.0,-1.0955697953436316,-0.979591836738215
0.22,-1.0,-1.0955697953436316,-0.979591836738215
0.221,-1.0,-1.0955697953436316,-0.979591836738215
0.222,-1.0,-1.0955697953436316,-0.979591836738215
0.223,-1.0,-1.0955697953436316,-0.979591836738215
0.224,-1.0,-1.0955697953436316,-0.979591836738215
0.225,-1.0,-1.0955697953436316,-0.979591836738215
0.226,-1.0,-1.0955697953436316,-0.979591836738215
0.227,-1.0,-1.0955697953436316,-0.979591836738215
0.228,-1.0,-1.0955697953436316,-0.979591836738215
0.229,-1.0,-1.0955697953436316,-0.979591836738215
0.23,-1.0,-1.0955697953436316,-0.979591836738215
0.231,-1.0,-1.0955697953436316,-0.979591836738215
0.232,-1.0,-1.0955697953436316,-0.979591836738215
0.233,-1.0,-1.0955697953436316,-0.979591836738215
0.234,-1.0,-1.0955697953436316,-0.979591836738215
0.235,-1.0,-1.0955697953436316,-0.979591836738215
0.236,-1.0,-1.0955697953436316,-0.979591836738215
0.237,-1.0,-1.0955697953436316,-0.979591836738215
0.238,-1.0,-1.0955697953436316,-0.979591836738215
0.239,-1.0,-1.0955697953436316,-0.979591836738215
0.24,-1.0,-1.0955697953436316,-0.979591836738215
0.241,-1.0,-1.0955697953436316,-0.979591836738215
0.242,-1.0,-1.0955697953436316,-0.979591836738215
0.243,-1.0,-1.0955697953436316,-0.979591836738215
0.244,-1.0,-1.0955697953436316,-0.979591836738215
0.245,-1.0,-1.0955697953436316,-0.979591836738215
0.246,-1.0,-1.0955697953436316,-0.979591836738215
0.247,-1.0,-1.0955697953436316,-0.979591836738215
0.248,-1.0,-1.0955697953436316,-0.979591836738215
0.249,-1.0,-1.0955697953436316,-0.979591836738215
0.25,1.0,0.0,0.002889651434907913
0.251,1.0,1.1353086968018657,0.9911504424778758
0.252,1.0,1.1353086968018657,0.9911504424778758
0.253,1.0,1.1353086968018657,0.9911504424778758
0.254,1.0,1.1353086968018657,0.9911504424778758
0.255,1.0,1.1353086968018657,0.9911504424778758
0.256,1.0,1.1353086968018657,0.9911504424778758
0.257,1.0,1.1353086968018657,0.9911504424778758
0.258,1.0,1.1353086968018657,0.9911504424778758
0.259,1.0,1.1353086968018657,0.9911504424778758
0.26,1.0,1.1353086968018657,0.9911504424778758
0.261,1.0,1.1353086968018657,0.9911504424778758
0.262,1.0,1.1353086968018657,0.9911504424778758
0.263,1.0,1.1353086968018657,0.9911504424778758
0.264,1.0,1.1353086968018657,0.9911504424778758
0.265,1.0,1.1353086968018657,0.9911504424778758
0.266,1.0,1.1353086968018657,0.9911504424778758
0.267,1.0,1.1353086968018657,0.9911504424778758
0.268,1.0,1.1353086968018657,0.9911504424778758
0.269,1.0,1.1353086968018657,0.9911504424778758
0.27,1.0,1.1353086968018657,0.9911504424778758
0.271,1.0,1.1353086968018657,0.9911504424778758
0.272,1.0,1.1353086968018657,0.9911504424778758
0.273,1.0,1.1353086968018657,0.9911504424778758
0.274,1.0,1.1353086968018657,0.9911504424778758
0.275,1.0,1.1353086968018657,0.9911504424778758
0.276,1.0,1.1353086968018657,0.9911504424778758
0.277,1.0,1.1353086968018657,0.9911504424778758
0.278,1.0,1.1353086968018657,0.9911504424778758
0.279,1.0,1.1353086968018657,0.9911504424778758
0.28,1.0,1.1353086968018657,0.9911504424778758
0.281,1.0,1.1353086968018657,0.9911504424778758
0.282,1.0,1.1353086968018657,0.9911504424778758
0.283,1.0,1.1353086968018657,0.9911504424778758
0.284,1.0,1.1353086968018657,0.9911504424778758
0.285,1.0,1.1353086968018657,0.9911504424778758
0.286,1.0,1.1353086968018657,0.9911504424778758
0.287,1.0,1.1353086968018657,0.9911504424778758
0.288,1.0,1.1353086968018657,0.9911504424778758
0.289,1.0,1.1353086968018657,0.9911504424778758
0.29,1.0,1.1353086968018657,0.9911504424778758
0.291,1.0,1.1353086968018657,0.9911504424778758
0.292,1.0,1.1353086968018657,0.9911504424778758
0.293,1.0,1.1353086968018657,0.9911504424778758
0.294,1.0,1.1353086968018657,0.9911504424778758
0.295,1.0,1.1353086968018657,0.9911504424778758
0.296,1.0,1.1353086968018657,0.9911504424778758
0.297,1.0,1.1353086968018657,0.9911504424778758
0.298,1.0,1.1353086968018657,0.9911504424778758
0.299,1.0,1.1353086968018657,0.9911504424778758
0.3,1.0,1.1353086968018657,0.9911504424778758
0.301,1.0,1.1353086968018657,0.9911504424778758
0.302,1.0,1.1353086968018657,0.9911504424778758
0.303,1.0,1.1353086968018657,0.9911504424778758
0.304,1.0,1.1353086968018657,0.9911504424778758
0.305,1.0,1.1353086968018657,0.9911504424778758
0.306,1.0,1.1353086968018657,0.9911504424778758
0.307,1.0,1.1353086968018657,0.9911504424778758
0.308,1.0,1.1353086968018657,0.9911504424778758
0.309,1.0,1.1353086968018657,0.9911504424778758
0.31,1.0,1.1353086968018657,0.9911504424778758
0.311,1.0,1.1353086968018657,0.9911504424778758
0.312,1.0,1.1353086968018657,0.9911504424778758
0.313,1.0,1.1353086968018657,0.9911504424778758
0.314,1.0,1.1353086968018657,0.9911504424778758
0.315,1.0,1.1353086968018657,0.9911504424778758
0.316,1.0,1.1353086968018657,0.9911504424778758
0.317,1.0,1.1353086968018657,0.9911504424778758
0.318,1.0,1.1353086968018657,0.9911504424778758
0.319,1.0,1.1353086968018657,0.9911504424778758
0.32,1.0,1.1353086968018657,0.9911504424778758
0.321,1.0,1.1353086968018657,0.9911504424778758
0.322,1.0,1.1353086968018657,0.9911504424778758
0.323,1.0,1.1353086968018657,0.9911504424778758
0.324,1.0,1.1353086968018657,0.9911504424778758
0.325,1.0,1.1353086968018657,0.9911504424778758
0.326,1.0,1.1353086968018657,0.9911504424778758
0.327,1.0,1.1353086968018657,0.9911504424778758
0.328,1.0,1.1353086968018657,0.9911504424778758
0.329,1.0,1.1353086968018657,0.9911504424778758
0.33,1.0,1.1353086968018657,0.9911504424778758
0.331,1.0,1.1353086968018657,0.9911504424778758
0.332,1.0,1.1353086968018657,0.9911504424778758
0.333,1.0,1.1353086968018657,0.9911504424778758
0.334,1.0,1.1353086968018657,0.9911504424778758
0.335,1.0,1.1353086968018657,0.9911504424778758
0.336,1.0,1.1353086968018657,0.9911504424778758
0.337,1.0,1.1353086968018657,0.9911504424778758
0.338,1.0,1.1353086968018657,0.9911504424778758
0.339,1.0,1.1353086968018657,0.9911504424778758
0.34,1.0,1.1353086968018657,0.9911504424778758
0.341,1.0,1.1353086968018657,0.9911504424778758
0.342,1.0,1.1353086968018657,0.9911504424778758
0.343,1.0,1.1353086968018657,0.9911504424778758
0.344,1.0,1.1353086968018657,0.9911504424778758
0.345,1.0,1.1353086968018657,0.9911504424778758
0.346,1.0,1.1353086968018657,0.9911504424778758
0.347,1.0,1.1353086968018657,0.9911504424778758
0.348,1.0,1.1353086968018657,0.9911504424778758
0.349,1.0,1.1353086968018657,0.9911504424778758
0.35,1.0,1.1353086968018657,0.9911504424778758
0.351,1.0,1.1353086968018657,0.9911504424778758
0.352,1.0,1.1353086968018657,0.9911504424778758
0.353,1.0,1.1353086968018657,0.9911504424778758
0.354,1.0,1.1353086968018657,0.9911504424778758
0.355,1.0,1.1353086968018657,0.9911504424778758
0.356,1.0,1.1353086968018657,0.9911504424778758
0.357,1.0,1.1353086968018657,0.9911504424778758
0.358,1.0,1.1353086968018657,0.9911504424778758
0.359,1.0,1.1353086968018657,0.9911504424778758
0.36,1.0,1.1353086968018657,0.9911504424778758
0.361,1.0,1.1353086968018657,0.9911504424778758
0.362,1.0,1.1353086968018657,0.9911504424778758
0.363,1.0,1.1353086968018657,0.9911504424778758
0.364,1.0,1.1353086968018657,0.9911504424778758
0.365,1.0,1.1353086968018657,0.9911504424778758
0.366,1.0,1.1353086968018657,0.9911504424778758
0.367,1.0,1.1353086968018657,0.9911504424778758
0.368,1.0,1.1353086968018657,0.9911504424778758
0.369,1.0,1.1353086968018657,0.9911504424778758
0.37,1.0,1.1353086968018657,0.9911504424778758
0.371,1.0,1.1353086968018657,0.9911504424778758
0.372,1.0,1.1353086968018657,0.9911504424778758
0.373,1.0,1.1353086968018657,0.9911504424778758
0.374,1.0,1.1353086968018657,0.9911504424778758
0.375,-1.0,0.0,0.0017480607451010298
0.376,-1.0,-1.1353086968018657,-0.9876543209876737
0.377,-1.0,-1.1353086968018657,-0.9876543209876737
0.378,-1.0,-1.1353086968018657,-0.9876543209876737
0.379,-1.0,-1.1353086968018657,-0.9876543209876737
0.38,-1.0,-1.1353086968018657,-0.9876543209876737
0.381,-1.0,-1.1353086968018657,-0.9876543209876737
0.382,-1.0,-1.1353086968018657,-0.9876543209876737
0.383,-1.0,-1.1353086968018657,-0.9876543209876737
0.384,-1.0,-1.1353086968018657,-0.9876543209876737
0.385,-1.0,-1.1353086968018657,-0.9876543209876737
0.386,-1.0,-1.1353086968018657,-0.9876543209876737
0.387,-1.0,-1.1353086968018657,-0.9876543209876737
0.388,-1.0,-1.1353086968018657,-0.9876543209876737
0.389,-1.0,-1.1353086968018657,-0.9876543209876737
0.39,-1.0,-1.1353086968018657,-0.9876543209876737
0.391,-1.0,-1.1353086968018657,-0.9876543209876737
0.392,-1.0,-1.1353086968018657,-0.9876543209876737
0.393,-1.0,-1.1353086968018657,-0.9876543209876737
0.394,-1.0,-1.1353086968018657,-0.9876543209876737
0.395,-1.0,-1.1353086968018657,-0.9876543209876737
0.396,-1.0,-1.1353086968018657,-0.9876543209876737
0.397,-1.0,-1.1353086968018657,-0.9876543209876737
0.398,-1.0,-1.1353086968018657,-0.9876543209876737
0.399,-1.0,-1.1353086968018657,-0.9876543209876737
0.4,-1.0,-1.1353086968018657,-0.9876543209876737
0.401,-1.0,-1.1353086968018657,-0.9876543209876737
0.402,-1.0,-1.1353086968018657,-0.9876543209876737
0.403,-1.0,-1.1353086968018657,-0.9876543209876737
0.404,-1.0,-1.1353086968018657,-0.9876543209876737
0.405,-1.0,-1.1353086968018657,-0.9876543209876737
0.406,-1.0,-1.1353086968018657,-0.9876543209876737
0.407,-1.0,-1.1353086968018657,-0.9876543209876737
0.408,-1.0,-1.1353086968018657,-0.9876543209876737
0.409,-1.0,-1.1353086968018657,-0.9876543209876737
0.41,-1.0,-1.1353086968018657,-0.9876543209876737
0.411,-1.0,-1.1353086968018657,-0.9876543209876737
0.412,-1.0,-1.1353086968018657,-0.9876543209876737
0.413,-1.0,-1.1353086968018657,-0.9876543209876737
0.414,-1.0,-1.1353086968018657,-0.9876543209876737
0.415,-1.0,-1.1353086968018657,-0.9876543209876737
0.416,-1.0,-1.1353086968018657,-0.9876543209876737
0.417,-1.0,-1.1353086968018657,-0.9876543209876737
0.418,-1.0,-1.1353086968018657,-0.9876543209876737
0.419,-1.0,-1.1353086968018657,-0.9876543209876737
0.42,-1.0,-1.1353086968018657,-0.9876543209876737
0.421,-1.0,-1.1353086968018657,-0.9876543209876737
0.422,-1.0,-1.1353086968018657,-0.9876543209876737
0.423,-1.0,-1.1353086968018657,-0.9876543209876737
0.424,-1.0,-1.1353086968018657,-0.9876543209876737
0.425,-1.0,-1.1353086968018657,-0.9876543209876737
0.426,-1.0,-1.1353086968018657,-0.9876543209876737
0.427,-1.0,-1.1353086968018657,-0.9876543209876737
0.428,-1.0,-1.1353086968018657,-0.9876543209876737
0.429,-1.0,-1.1353086968018657,-0.9876543209876737
0.43,-1.0,-1.1353086968018657,-0.9876543209876737
0.431,-1.0,-1.1353086968018657,-0.9876543209876737
0.432,-1.0,-1.1353086968018657,-0.9876543209876737
0.433,-1.0,-1.1353086968018657,-0.9876543209876737
0.434,-1.0,-1.1353086968018657,-0.9876543209876737
0.435,-1.0,-1.1353086968018657,-0.9876543209876737
0.436,-1.0,-1.1353086968018657,-0.9876543209876737
0.437,-1.0,-1.1353086968018657,-0.9876543209876737
0.438,-1.0,-1.1353086968018657,-0.9876543209876737
0.439,-1.0,-1.1353086968018657,-0.9876543209876737
0.44,-1.0,-1.1353086968018657,-0.9876543209876737
0.441,-1.0,-1.1353086968018657,-0.9876543209876737
0.442,-1.0,-1.1353086968018657,-0.9876543209876737
0.443,-1.0,-1.1353086968018657,-0.9876543209876737
0.444,-1.0,-1.1353086968018657,-0.9876543209876737
0.445,-1.0,-1.1353086968018657,-0.9876543209876737
0.446,-1.0,-1.1353086968018657,-0.9876543209876737
0.447,-1.0,-1.1353086968018657,-0.9876543209876737
0.448,-1.0,-1.1353086968018657,-0.9876543209876737
0.449,-1.0,-1.1353086968018657,-0.9876543209876737
0.45,-1.0,-1.1353086968018657,-0.9876543209876737
0.451,-1.0,-1.1353086968018657,-0.9876543209876737
0.452,-1.0,-1.1353086968018657,-0.9876543209876737
0.453,-1.0,-1.1353086968018657,-0.9876543209876737
0.454,-1.0,-1.1353086968018657,-0.9876543209876737
0.455,-1.0,-1.1353086968018657,-0.9876543209876737
0.456,-1.0,-1.1353086968018657,-0.9876543209876737
0.457,-1.0,-1.1353086968018657,-0.9876543209876737
0.458,-1.0,-1.1353086968018657,-0.9876543209876737
0.459,-1.0,-1.1353086968018657,-0.9876543209876737
0.46,-1.0,-1.1353086968018657,-0.9876543209876737
0.461,-1.0,-1.1353086968018657,-0.9876543209876737
0.462,-1.0,-1.1353086968018657,-0.9876543209876737
0.463,-1.0,-1.1353086968018657,-0.9876543209876737
0.464,-1.0,-1.1353086968018657,-0.9876543209876737
0.465,-1.0,-1.1353086968018657,-0.9876543209876737
0.466,-1.0,-1.1353086968018657,-0.9876543209876737
0.467,-1.0,-1.1353086968018657,-0.9876543209876737
0.468,-1.0,-1.1353086968018657,-0.9876543209876737
0.469,-1.0,-1.1353086968018657,-0.9876543209876737
0.47,-1.0,-1.1353086968018657,-0.9876543209876737
0.471,-1.0,-1.1353086968018657,-0.9876543209876737
0.472,-1.0,-1.1353086968018657,-0.9876543209876737
0.473,-1.0,-1.1353086968018657,-0.9876543209876737
0.474,-1.0,-1.1353086968018657,-0.9876543209876737
0.475,-1.0,-1.1353086968018657,-0.9876543209876737
0.476,-1.0,-1.1353086968018657,-0.9876543209876737
0.477,-1.0,-1.1353086968018657,-0.9876543209876737
0.478,-1.0,-1.1353086968018657,-0.9876543209876737
0.479,-1.0,-1.1353086968018657,-0.9876543209876737
0.48,-1.0,-1.1353086968018657,-0.9876543209876737
0.481,-1.0,-1.1353086968018657,-0.9876543209876737
0.482,-1.0,-1.1353086968018657,-0.9876543209876737
0.483,-1.0,-1.1353086968018657,-0.9876543209876737
0.484,-1.0,-1.1353086968018657,-0.9876543209876737
0.485,-1.0,-1.1353086968018657,-0.9876543209876737
0.486,-1.0,-1.1353086968018657,-0.9876543209876737
0.487,-1.0,-1.1353086968018657,-0.9876543209876737
0.488,-1.0,-1.1353086968018657,-0.9876543209876737
0.489,-1.0,-1.1353086968018657,-0.9876543209876737
0.49,-1.0,-1.1353086968018657,-0.9876543209876737
0.491,-1.0,-1.1353086968018657,-0.9876543209876737
0.492,-1.0,-1.1353086968018657,-0.9876543209876737
0.493,-1.0,-1.1353086968018657,-0.9876543209876737
0.494,-1.0,-1.1353086968018657,-0.9876543209876737
0.495,-1.0,-1.1353086968018657,-0.9876543209876737
0.496,-1.0,-1.1353086968018657,-0.9876543209876737
0.497,-1.0,-1.1353086968018657,-0.9876543209876737
0.498,-1.0,-1.1353086968018657,-0.9876543209876737
0.499,-1.0,-1.1353086968018657,-0.9876543209876737


==> cos.csv <==
x_cos,ys_cos,l1_cos,l2_cos
0.0005,1.0,9.377320670239136,6.283181604305667
0.001,1.0,9.375293415688663,6.281784105831633
0.0015,1.0,9.371915105477452,6.279455252411305
0.002,1.0,9.36718641051972,6.276195509999249
0.0025,1.0,9.361108269888415,6.272005530787874
0.003,1.0,9.353681890608511,6.266886153063582
0.0035,1.0,9.344908747391415,6.260838401021957
0.004,1.0,9.33479058230996,6.253863484541646
0.0045,1.0,9.323329404415322,6.245962798917778
0.005,1.0,9.310527489294689,6.237137924554183
0.0055,1.0,9.296387378570165,6.227390626614731
0.006,1.0,9.280911879339536,6.216722854634193
0.0065,1.0,9.264104063558326,6.205136742088264
0.007,1.0,9.245967267363806,6.192634605923196
0.0075,1.0,9.226505090340517,6.179218946044739
0.008,1.0,9.20572139472833,6.164892444767088
0.0085,1.0,9.183620304572337,6.14965796622135
0.009,1.0,9.160206204815596,6.133518555724274
0.0095,1.0,9.135483740333887,6.116477439106608
0.01,1.0,9.109457814914055,6.098538022002206
0.0105,1.0,9.082133590174939,6.079703889097184
0.011,1.0,9.053516484431881,6.059978803339841
0.0115,1.0,9.023612171504778,6.039366705111274
0.012,1.0,8.992426579470035,6.017871711356941
0.0125,1.0,8.959965889356784,5.995498114679493
0.013,1.0,8.92623653378724,5.9722503823927005
0.0135,1.0,8.891245195562355,5.948133155537318
0.014,1.0,8.854998806192162,5.923151247858485
0.0145,1.0,8.81750454437185,5.897309644745338
0.015,1.0,8.778769834403354,5.8706135021327395
0.0155,1.0,8.738802344563423,5.843068145365748
0.016,1.0,8.697609985418033,5.814679068026753
0.0165,1.0,8.655200908083772,5.785451930725732
0.017,1.0,8.611583502436634,5.755392559853895
0.0175,1.0,8.566766395268306,5.724506946300805
0.018,1.0,8.52075844839119,5.692801244135813
0.0185,1.0,8.473568756691217,5.660281769253204
0.019,1.0,8.425206646130313,5.626954997982274
0.0195,1.0,8.375681671698432,5.592827565662317
0.02,1.0,8.325003615315001,5.557906265182446
0.0205,1.0,8.273182483681403,5.522198045487311
0.021,1.0,8.220228506084199,5.485710010048573
0.0215,1.0,8.166152132149762,5.448449415302533
0.022,1.0,8.11096402955091,5.410423669054406
0.0225,1.0,8.054675081666321,5.371640328849723
0.023,1.0,7.997296386543252,5.332107101281647
0.0235,1.0,7.938839249195319,5.291831836516859
0.024,1.0,7.879315186801139,5.250822532082428
0.0245,1.0,7.818735921223801,5.209087327549839
0.025,1.0,7.75711337763505,5.166634503604837
0.0255,1.0,7.6944596819015825,5.123472480228783
0.026,1.0,7.630787157927249,5.079609814849366
0.0265,1.0,7.566108324952835,5.035055200461782
0.027,1.0,7.5004358948131475,4.989817463720192
0.0275,1.0,7.433782769152772,4.9439055630004605
0.028,1.0,7.366162036600775,4.897328586434306
0.0285,1.0,7.2975869699049705,4.850095749915325
0.029,1.0,7.22807102302668,4.8022163950775285
0.0295,1.0,7.157627828196282,4.753699987246601
0.03,1.0,7.086271192930452,4.704556113364516
0.0305,1.0,7.014015097012029,4.654794479888131
0.031,1.0,6.940873689432514,4.604424910661796
0.0315,1.0,6.866861285298609,4.553457344764952
0.032,1.0,6.791992362703031,4.501901834334855
0.0325,1.0,6.716281559560684,4.449768542365226
0.033,1.0,6.6397436704105015,4.397067740481004
0.0335,1.0,6.562393643184174,4.343809806690053
0.034,1.0,6.484246575941969,4.290005223111998
0.0345,1.0,6.405317713577052,4.235664573685128
0.035,1.0,6.3256224444881815,4.180798541851322
0.0355,1.0,6.245176297222621,4.1254179082202285
0.036,1.0,6.163994937088981,4.069533548212545
0.0365,1.0,6.082094162741563,4.013156429683476
0.037,1.0,5.999489902736411,3.9562976105264975
0.0375,1.0,5.916198212060483,3.898968236258433
0.038,1.0,5.8322352686340135,3.841179537585895
0.0385,1.0,5.747617369787498,3.7829428279540287
0.039,1.0,5.662360928713698,3.7242695010779374
0.0395,1.0,5.576482470895677,3.6651710284574084
0.04,1.0,5.489998630511657,3.6056589568755055
0.0405,1.0,5.402926146817447,3.545744905881593
0.041,1.0,5.315281860507423,3.4854405652594154
0.0415,1.0,5.227082710054577,3.4247576924806395
0.042,1.0,5.138345728030958,3.3637081101447524
0.0425,1.0,5.049088037408853,3.302303703405562
0.043,1.0,4.959326847843935,3.240556417385168
0.0435,1.0,4.8690794519409835,3.1784782545758006
0.044,1.0,4.778363221503086,3.116081272230199
0.0445,1.0,4.687195603765327,3.053377579741167
0.045,1.0,4.595594117613603,2.990379336010824
0.0455,1.0,4.503576349789611,2.9270987468102203
0.046,1.0,4.411159951082618,2.86354806212978
0.0465,1.0,4.318362632509444,2.7997395735215367
0.047,1.0,4.225202161482645,2.735685611433178
0.0475,1.0,4.131696357968762,2.671398542535189
0.048,1.0,4.0378630906366,2.6068907670410617
0.0485,1.0,3.9437202729972105,2.5421747160217447
0.049,1.0,3.8492858595357227,2.477262848714434
0.0495,1.0,3.754577841836687,2.4121676498268534
0.05,1.0,3.6596142447030062,2.3469016268370972
0.0505,1.0,3.5644131222699356,2.281477307290036
0.051,1.0,3.468992554114858,2.215907236090804
0.0515,1.0,3.3733706413635254,2.1502039727958406
0.052,1.0,3.277565502794024,2.0843800889023565
0.0525,1.0,3.1815952709390056,2.018448165136598
0.053,1.0,3.0854780881872164,1.9524207887416514
0.0535,1.0,2.989232102885407,1.8863105507655125
0.054,1.0,2.8928754654408606,1.8201300433495968
0.0545,1.0,2.7964263244265015,1.7538918570190707
0.055,1.0,2.699902822688274,1.6876085779747652
0.0555,1.0,2.6033230934565728,1.62129278538792
0.056,1.0,2.5067052564621757,1.55495704869809
0.0565,1.0,2.410067414057648,1.4886139249148487
0.057,1.0,2.31342764734517,1.4222759559239952
0.0575,1.0,2.216804012311548,1.3559556657987677
0.058,1.0,2.1202145359713445,1.2896655581167134
0.0585,1.0,2.0236772125191616,1.2234181132829522
0.059,1.0,1.9272099994915564,1.1572257858601533
0.0595,1.0,1.8308308139397746,1.0911010019060539
0.06,1.0,1.734557528614221,1.0250561563191598
0.0605,1.0,1.638407968161198,0.959103610193
0.061,1.0,1.5423999053331283,0.8932556881797762
0.0615,1.0,1.446551057212802,0.8275246758637946
0.062,1.0,1.3508790814527893,0.7619228171454548
0.0625,1.0,1.2554015725307166,0.6964623116363012
0.063,1.0,1.1601360580211786,0.6311553120656671
0.0635,1.0,1.0650999948853417,0.5660139216996389
0.064,1.0,0.9703107657788588,0.5010501917727901
0.0645,1.0,0.8757856753790827,0.43627611893334994
0.065,1.0,0.78154194673224,0.3717036427022844
0.0655,1.0,0.6875967176216511,0.3073446429470412
0.066,1.0,0.5939670369576104,0.24321093737037716
0.0665,1.0,0.5006698611895002,0.17931427901468158
0.067,1.0,0.407722050741734,0.1156663537828995
0.0675,1.0,0.3151403664734062,0.05227877797596203
0.068,1.0,0.22294146616300137,-0.010836904152319193
0.0685,1.0,0.1311419019667856,-0.07366922213962311
0.069,1.0,0.03975811319832845,-0.13620678442949474
0.0695,1.0,-0.05119357153796186,-0.19843827675198317
0.07,1.0,-0.1416969414128644,-0.2603524671263927
0.0705,1.0,-0.23173590585308967,-0.32193820756527874
0.071,-1.0,-0.32129449789074244,-0.3831844364040492
0.0715,-1.0,-0.41035687748257543,-0.44408018060952936
0.072,-1.0,-0.49890733479823846,-0.5046145580669276
0.0725,-1.0,-0.5869302934766314,-0.5647767798445871
0.073,-1.0,-0.6744103138499618,-0.6245561524362478
0.0735,-1.0,-0.7613320961344154,-0.6839420799800494
0.074,-1.0,-0.8476804835869998,-0.7429240664539811
0.0745,-1.0,-0.9334404656278368,-0.801491717847259
0.075,-1.0,-1.0185971809269343,-0.859634744306977
0.0755,-1.0,-1.1031359204553832,-0.91734296225997
0.076,-1.0,-1.1870421304992649,-0.9746062965087144
0.0765,-1.0,-1.2703014156368266,-1.031414782301643
0.077,-1.0,-1.3528995416773655,-1.0877585673767962
0.0775,-1.0,-1.434822438561548,-1.143627913978609
0.078,-1.0,-1.5160562032223015,-1.1990132008472456
0.0785,-1.0,-1.5965871024061655,-1.2539049251803973
0.079,-1.0,-1.6764015754537451,-1.3082937045665917
0.0795,-1.0,-1.7554862370391866,-1.3621702788899712
0.08,-1.0,-1.833827879867924,-1.4155255122060069
0.0805,-1.0,-1.911413477332169,-1.4683503945877876
0.081,-1.0,-1.9882301861232976,-1.5206360439422872
0.0815,-1.0,-2.064265348800897,-1.572373707796453
0.082,-1.0,-2.1395064963178876,-1.6235547650527042
0.0825,-1.0,-2.213941350500785,-1.6741707277131885
0.083,-1.0,-2.287557826485085,-1.7242132425727896
0.0835,-1.0,-2.3603440351049296,-1.7736740928802905
0.084,-1.0,-2.432288285236502,-1.8225451999673195
0.0845,-1.0,-2.5033790860949683,-1.870818624844943
0.085,-1.0,-2.5736051494841368,-1.9184865697673343
0.0855,-1.0,-2.6429553919982642,-1.9655413797621122
0.086,-1.0,-2.711418937176286,-2.0119755441275577
0.0865,-1.0,-2.7789851176068554,-2.057781697895562
0.087,-1.0,-2.845643476984838,-2.102952623260782
0.0875,-1.0,-2.9113837721179983,-2.1474812509750967
0.088,-1.0,-2.9761959748840363,-2.191360661707504
0.0885,-1.0,-3.0400702741372747,-2.234584087368936
0.089,-1.0,-3.1029970775644573,-2.2771449124016536
0.0895,-1.0,-3.1649670134897936,-2.3190366750332867
0.09,-1.0,-3.2259709326282353,-2.3602530684948273
0.0905,-1.0,-3.2859999097870136,-2.400787942202588
0.091,-1.0,-3.345045245515129,-2.440635302903927
0.0915,-1.0,-3.4030984677000533,-2.479789315786197
0.092,-1.0,-3.4601513331118823,-2.518244305549111
0.0925,-1.0,-3.5161958288940403,-2.5559947574398842
0.093,-1.0,-3.5712241740006463,-2.593035318251229
0.0935,-1.0,-3.625228820580238,-2.6293607972820037
0.094,-1.0,-3.6782024553050983,-2.6649661672599647
0.0945,-1.0,-3.730138000646711,-2.6998465652270194
0.095,-1.0,-3.781028616096419,-2.7339972933863073
0.0955,-1.0,-3.830867699331223,-2.767413819911088
0.096,-1.0,-3.879648887324751,-2.8000917797154337
0.0965,-1.0,-3.9273660574029416,-2.8320269751864364
0.097,-1.0,-3.9740133282442223,-2.863215376877749
0.0975,-1.0,-4.019585060824042,-2.8936531241643846
0.098,-1.0,-4.06407585930377,-2.9233365258587676
0.0985,-1.0,-4.107480571863538,-2.952262060787749
0.099,-1.0,-4.149794291479001,-2.980426378330569
0.0995,-1.0,-4.191012356641753,-3.007826298917577
0.1,-1.0,-4.2311303520236345,-3.034458814489883
0.1005,-1.0,-4.270144109084339,-3.0603210889195207
0.101,-1.0,-4.308049706622506,-3.085410458390255
0.1015,-1.0,-4.344843471270408,-3.1097244317391044
0.102,-1.0,-4.38052197793146,-3.1332606907580547
0.1025,-1.0,-4.415082050161515,-3.156017090456616
0.103,-1.0,-4.448520760492902,-3.1779916592845043
0.1035,-1.0,-4.480835430701905,-3.199182599314955
0.104,-1.0,-4.51202363201925,-3.2195882863883103
0.1045,-1.0,-4.542083185283923,-3.2392072702161823
0.105,-1.0,-4.571012161039821,-3.258038274445773
0.1055,-1.0,-4.5988088795760005,-3.276080196684936
0.106,-1.0,-4.62547191090985,-3.29333210848747
0.1065,-1.0,-4.6510000747136715,-3.309793255299025
0.107,-1.0,-4.675392440184582,-3.325463056363517
0.1075,-1.0,-4.6986483258578,-3.34034110459012
0.108,-1.0,-4.720767299363556,-3.354427166381
0.1085,-1.0,-4.741749177127484,-3.3677211814196815
0.109,-1.0,-4.761594024014834,-3.3802232624203032
0.1095,-1.0,-4.780302152918543,-3.391933694837752
0.11,-1.0,-4.79787412429126,-3.4028529365387854
0.1105,-1.0,-4.814310745621694,-3.412981617434377
0.111,-1.0,-4.82961307085506,-3.422320539073109
0.1115,-1.0,-4.843782399758205,-3.430870674196065
0.112,-1.0,-4.856820277229561,-3.438633166253287
0.1125,-1.0,-4.868728492553653,-3.4456093288816048
0.113,-1.0,-4.87950907860121,-3.451800645344602
0.1135,-1.0,-4.889164310974238,-3.457208767934243
0.114,-1.0,-4.897696708741568,-3.4618355184767142
0.1145,-1.0,-4.905109027015691,-3.465682883173226
0.115,-1.0,-4.911404265422702,-3.4687530184759066
0.1155,-1.0,-4.9165856608597025,-3.471048246053794
0.116,-1.0,-4.92065668787174,-3.4725710530492004
0.1165,-1.0,-4.923621057474675,-3.473324091254942
0.117,-1.0,-4.925482715925788,-3.4733101762551675
0.1175,-1.0,-4.926245843442123,-3.472532286529763
0.118,-1.0,-4.925914852866533,-3.4709935625223705
0.1185,-1.0,-4.924494388282549,-3.4686973056727304
0.119,-1.0,-4.921989323577689,-3.4656469774131327
0.1195,-1.0,-4.918404760956183,-3.4618461981296207
0.12,-1.0,-4.913746029401051,-3.457298746087939
0.1205,-1.0,-4.908018683086245,-3.45200855632468
0.121,-1.0,-4.901228499739203,-3.4459797195039084
0.1215,-1.0,-4.893381478954002,-3.4392164807393666
0.122,-1.0,-4.88448384045602,-3.4317232383829137
0.1225,-1.0,-4.874542022318104,-3.423504542779179
0.123,-1.0,-4.863562679128897,-3.4145650949868993
0.1235,-1.0,-4.851552680113817,-3.404909745467281
0.124,-1.0,-4.838519107209259,-3.3945434927397606
0.1245,-1.0,-4.82446925309008,-3.3834714820052563
0.125,-1.0,-4.8094106191515245,-3.371699003737646
0.1255,-1.0,-4.793350913445512,-3.3592314922435063
0.126,-1.0,-4.776298048572216,-3.3460745241906564
0.1265,-1.0,-4.758260139527304,-3.3322338171058448
0.127,-1.0,-4.739245501505156,-3.317715227841788
0.1275,-1.0,-4.719262647659259,-3.3025247510143383
0.128,-1.0,-4.698320286819582,-3.28666851740972
0.1285,-1.0,-4.676427321168006,-3.2701527923625258
0.129,-1.0,-4.653592843872324,-3.252983974104868
0.1295,-1.0,-4.629826136679051,-3.2351685920868265
0.13,-1.0,-4.605136667466301,-3.216713305269087
0.1305,-1.0,-4.57953408775659,-3.1976249003876527
0.131,-1.0,-4.55302823019082,-3.177910290191524
0.1315,-1.0,-4.525629105963621,-3.1575765116534567
0.132,-1.0,-4.497346902221106,-3.1366307241545304
0.1325,-1.0,-4.46819197942109,-3.1150802076425728
0.133,-1.0,-4.4381748686572315,-3.0929323607654466
0.1335,-1.0,-4.407306268946879,-3.0701946989790576
0.134,-1.0,-4.375597044484135,-3.0468748526311216
0.1345,-1.0,-4.343058221858,-3.02298056502061
0.135,-1.0,-4.309700987237131,-2.9985196904339317
0.1355,-1.0,-4.275536683521083,-2.973500192157769
0.136,-1.0,-4.240576807459331,-2.9479301404694587
0.1365,-1.0,-4.204833006738453,-2.921817710605191
0.137,-1.0,-4.168317077038478,-2.8951711807067375
0.1375,-1.0,-4.131040959058772,-2.8679989297469333
0.138,-1.0,-4.093016735514336,-2.840309435434557
0.1385,-1.0,-4.054256628103437,-2.812111272099235
0.139,-1.0,-4.0147729944471084,-2.783413108556744
0.1395,-1.0,-3.974578325001147,-2.7542237059551455
0.14,-1.0,-3.9336852399417164,-2.7245519156025337
0.1405,-1.0,-3.892106486025031,-2.694406676776714
0.141,-1.0,-3.849854933421989,-2.6637970145174354
0.1415,-1.0,-3.806943572528487,-2.6327320374016674
0.142,-1.0,-3.7633855107521295,-2.6012209353024316
0.1425,-1.0,-3.719193969276467,-2.569272977131967
0.143,-1.0,-3.6743822798028822,-2.5368975085693264
0.1435,-1.0,-3.6289638812716056,-2.5041039497734143
0.144,-1.0,-3.5829523165621913,-2.4709017930817216
0.1445,-1.0,-3.5363612291744984,-2.4373006006954645
0.145,-1.0,-3.4892043598907163,-2.4033100023515135
0.1455,-1.0,-3.4414955434196783,-2.368939692981976
0.146,-1.0,-3.393248705023754,-2.334199430361625
0.1465,-1.0,-3.344477857129433,-2.2990990327439795
0.147,-1.0,-3.295197095922492,-2.2636483764866133
0.1475,-1.0,-3.245420597928246,-2.2278573936660777
0.148,-1.0,-3.1951626165780054,-2.1917360696832016
0.1485,-1.0,-3.1444374787624425,-2.1552944408592642
0.149,-1.0,-3.093259581372628,-2.1185425920235668
0.1495,-1.0,-3.0416433878296116,-2.081490654093012
0.15,-1.0,-2.9896034246035694,-2.044148801644415
0.1505,-1.0,-2.937154277722987,-2.0065272504798495
0.151,-1.0,-2.8843105892749294,-1.9686362551857837
0.1515,-1.0,-2.831087053897395,-1.9304861066866876
0.152,-1.0,-2.777498415264015,-1.8920871297932949
0.1525,-1.0,-2.723559462562808,-1.8534496807467236
0.153,-1.0,-2.669285026968845,-1.8145841447583226
0.1535,-1.0,-2.6146899781126187,-1.7755009335465377
0.154,-1.0,-2.559789220544015,-1.736210482870685
0.1545,-1.0,-2.5045976901936697,-1.696723250062902
0.155,-1.0,-2.449130350831758,-1.6570497115582896
0.1555,-1.0,-2.39340219052544,-1.6172003604241205
0.156,-1.0,-2.337428218095925,-1.5771857038887458
0.1565,-1.0,-2.281223459575468,-1.5370162608704703
0.157,-1.0,-2.2248029546658876,-1.4967025595074546
0.1575,-1.0,-2.168181753198636,-1.4562551346886974
0.158,-1.0,-2.1113749115979417,-1.4156845255871382
0.1585,-1.0,-2.054397489347293,-1.375001273195082
0.159,-1.0,-1.9972645454607345,-1.3342159178629613
0.1595,-1.0,-1.9399911369271416,-1.293338998233721
0.16,-1.0,-1.8825923073842226,-1.2523810432669336
0.1605,-1.0,-1.8250830951944648,-1.2113525779825065
0.161,-1.0,-1.7674785223231755,-1.1702641156316056
0.1615,-1.0,-1.7097935927174188,-1.129126156583125
0.162,-1.0,-1.6520432888211178,-1.0879491858928982
0.1625,-1.0,-1.5942425681001902,-1.0467436708798652
0.163,-1.0,-1.5364063595789215,-1.0055200587100768
0.1635,-1.0,-1.4785495603879828,-0.9642887739887774
0.164,-1.0,-1.4206870323251841,-0.9230602163613626
0.1645,-1.0,-1.3628335984296551,-0.881844758123676
0.165,-1.0,-1.3050040395701124,-0.8406527418420914
0.1655,-1.0,-1.2472130910483996,-0.7994944779842461
0.166,-1.0,-1.1894754392186384,-0.7583802425606151
0.1665,-1.0,-1.1318057181230228,-0.717320274777677
0.167,-1.0,-1.0742185061450351,-0.676324774703205
0.1675,-1.0,-1.016728322680773,-0.6354039009441556
0.168,-1.0,-0.9593496248292122,-0.5945677683377418
0.1685,-1.0,-0.9020968041021149,-0.5538264456561808
0.169,-1.0,-0.8449841831545077,-0.5131899533257493
0.1695,-1.0,-0.7880260125361191,-0.4726682611604395
0.17,-1.0,-0.7312364674650402,-0.4322712861110779
0.1705,-1.0,-0.6746296446238915,-0.39200889003011286
0.171,-1.0,-0.6182195589794461,-0.35189087745272973
0.1715,-1.0,-0.5620201406264618,-0.3119269933948205
0.172,-1.0,-0.5060452316562695,-0.27212692116818643
0.1725,-1.0,-0.4503085830511405,-0.23250028021369035
0.173,-1.0,-0.39482385160475375,-0.19305662395257656
0.1735,-1.0,-0.33960459686985367,-0.15380543765672702
0.174,-1.0,-0.2846642781333904,-0.11475613633804457
0.1745,-1.0,-0.23001625142026152,-0.07591806265775865
0.175,-1.0,-0.17567376652600747,-0.03730048485588383
0.1755,-1.0,-0.1216499640792944,0.0010874052985741511
0.176,-1.0,-0.06795787263473427,0.03923649453629505
0.1765,-1.0,-0.014610405796837228,0.07713775009463605
0.177,-1.0,0.03837964062431731,0.11478222170253985
0.1775,-1.0,0.09099959142512254,0.15216104354296198
0.178,-1.0,0.14323689478742174,0.18926543619226424
0.1785,-1.0,0.19507912502391705,0.226086708536242
0.179,-1.0,0.24651398528930474,0.26261625966227653
0.1795,-1.0,0.2975293102567132,0.2988455807273249
0.18,-1.0,0.34811306875849063,0.33476625680108285
0.1805,-1.0,0.3982533663911448,0.37036996868418404
0.181,-1.0,0.44793844808359334,0.4056484947008401
0.1815,-1.0,0.4971567006282815,0.4405937124656286
0.182,-1.0,0.5458966551745454,0.47519760062397376
0.1825,-1.0,0.5941469896837366,0.5094522405660099
0.183,-1.0,0.6418965313454161,0.5433498181133124
0.1835,-1.0,0.6891342589543132,0.5768826251783152
0.184,-1.0,0.7358493052473087,0.6100430613958764
0.1845,-1.0,0.7820309592000987,0.6428236357267604
0.185,1.0,0.8276686682829104,0.6752169680326009
0.1855,1.0,0.8727520406748297,0.707215790622032
0.186,1.0,0.9172708474363891,0.7388129497677446
0.1865,1.0,0.9612150246395597,0.7700014071938701
0.187,1.0,1.0045746754552325,0.8007742415337564
0.1875,1.0,1.0473400721972979,0.8311246497575006
0.188,1.0,1.0895016583230563,0.86104594856907
0.1885,1.0,1.1310500503895469,0.8905315757727108
0.189,1.0,1.171976039965318,0.9195750916083092
0.1895,1.0,1.2122705954973714,0.9481701800555384
0.19,1.0,1.251924864132561,0.9763106501062597
0.1905,1.0,1.290930173493542,1.0039904370052672
0.191,1.0,1.3292780334084962,1.031203603458835
0.1915,1.0,1.3669601375944151,1.0579443408108915
0.192,1.0,1.4039683652936634,1.08420697018666
0.1925,1.0,1.4402947828633346,1.1099859436033963
0.193,1.0,1.4759316453173232,1.1352758450481897
0.1935,1.0,1.510871397820362,1.1600713915222902
0.194,1.0,1.545106677134328,1.1843674340521808
0.1945,1.0,1.5786303130159374,1.2081589586667798
0.195,1.0,1.611435329565917,1.2314410873408272
0.1955,1.0,1.643514946529275,1.2542090789042029
0.196,1.0,1.6748625805464645,1.276458329917022
0.1965,1.0,1.705471846355086,1.2981843755102662
0.197,1.0,1.7353365579420157,1.3193828901918707
0.1975,1.0,1.7644507296456868,1.3400496886180695
0.198,1.0,1.7928085772083777,1.3601807263299108
0.1985,1.0,1.8204045187781925,1.3797721004547066
0.199,1.0,1.847233175860693,1.3988200503723958
0.1995,1.0,1.8732893742199794,1.4173209583466826
0.2,1.0,1.8985681447289038,1.435271350120718
0.2005,1.0,1.9230647241686263,1.4526678954774792
0.201,1.0,1.9467745559769638,1.4695074087644622
0.2015,1.0,1.9696932909457188,1.48578684938281
0.202,1.0,1.9918167878667783,1.5015033222407417
0.2025,1.0,2.013141114126893,1.5166540781712026
0.203,1.0,2.033662546251003,1.5312365143136624
0.2035,1.0,2.053377570394186,1.5452481744600892
0.204,1.0,2.072282882782043,1.5586867493649974
0.2045,1.0,2.0903753900994313,1.571550077019476
0.205,1.0,2.107652211107572,1.5838361437371862
0.2055,1.0,2.1241106719156164,1.5955430810350937
0.206,1.0,2.1397483135583237,1.6066691706640381
0.2065,1.0,2.1545628874142833,1.6172128415833313
0.207,1.0,2.1685523564916753,1.6271726708199514
0.2075,1.0,2.181714895507423,1.636547383526763
0.208,1.0,2.194048890915034,1.6453358530049764
0.2085,1.0,2.2055529408807666,1.6535371006905664
0.209,1.0,2.216225855208512,1.661150296104946
0.2095,1.0,2.2260666552134474,1.668174756769917
0.21,1.0,2.2350745735444435,1.6746099480868948
0.2105,1.0,2.2432490539552283,1.6804554831803948
0.211,1.0,2.25058975102484,1.6857111227061699
0.2115,1.0,2.257096529827058,1.6903767746237632
0.212,1.0,2.26276946554913,1.6944524939337058
0.2125,1.0,2.2676088430601236,1.6979384823795876
0.213,1.0,2.271615156428644,1.7008350881148206
0.2135,1.0,2.274789108390662,1.703142805334604
0.214,1.0,2.2771316097670407,1.704862273872814
0.2145,1.0,2.278643778831488,1.7059942787643179
0.215,1.0,2.2793269406288887,1.7065397497726857
0.2155,1.0,2.279182626244109,1.7064997608833488
0.216,1.0,2.278212572021993,1.7058755297627262
0.2165,1.0,2.2764187187382334,1.7046684171830795
0.217,1.0,2.273803210721792,1.7028799264135734
0.2175,1.0,2.2703683949289943,1.7005117025776255
0.218,1.0,2.2661168199694313,1.6975655319766416
0.2185,1.0,2.2610512350844263,1.694043341380656
0.219,1.0,2.2551745890777757,1.6899471972856757
0.2195,1.0,2.248490029199571,1.6852793051383037
0.22,1.0,2.241000899983132,1.680042008527625
0.2205,1.0,2.2327107420356453,1.6742377883448212
0.221,1.0,2.2236232907825517,1.6678692619104898
0.2215,1.0,2.2137424751664536,1.6609391820702422
0.222,1.0,2.2030724163003295,1.6534504362584146
0.2225,1.0,2.1916174260762555,1.645406045530729
0.223,1.0,2.1793820057291904,1.6368091635655941
0.2235,1.0,2.166370844356768,1.6276630756347117
0.224,1.0,2.152588817395454,1.617971197543215
0.2245,1.0,2.1380409850531574,1.607737074539426
0.225,1.0,2.1227325906992256,1.5969643801948676
0.2255,1.0,2.1066690592119164,1.58565691525458
0.226,1.0,2.089855995283867,1.573818606458133
0.2265,1.0,2.0722991816862133,1.5614535053317558
0.227,1.0,2.0540045774915106,1.5485657869517233
0.2275,1.0,2.034978316256364,1.535159748679592
0.228,1.0,2.0152267041638146,1.5212398088693526
0.2285,1.0,1.994756218126321,1.5068105055470553
0.229,1.0,1.9735735038497288,1.491876495063206
0.2295,1.0,1.951685373858709,1.4764425507182366
0.23,1.0,1.9290988054843068,1.4605135613615314
0.2305,1.0,1.9058209388141043,1.4440945299643282
0.231,1.0,1.8818590746053563,1.4271905721667555
0.2315,1.0,1.8572206721620563,1.4098069147996903
0.232,1.0,1.8319133471761886,1.3919488943815674
0.2325,1.0,1.8059448695337046,1.373621955590566
0.233,1.0,1.7793231610860791,1.354831649712736
0.2335,1.0,1.7520562933879336,1.335583633066416
0.234,1.0,1.724152485401013,1.3158836654031305
0.2345,1.0,1.6956201011656769,1.2957376082857903
0.235,1.0,1.6664676474400901,1.2751514234443109
0.2355,1.0,1.636703771307892,1.2541311711091938
0.236,1.0,1.6063372577549244,1.2326830083234819
0.2365,1.0,1.5753770272158165,1.2108131872336285
0.237,1.0,1.5438321330907285,1.188528053359507
0.2375,1.0,1.5117117592333242,1.1658340438442962
0.238,1.0,1.4790252174102294,1.1427376856844134
0.2385,1.0,1.4457819447329976,1.1192455939402284
0.239,1.0,1.4119915010629365,1.0953644699277707
0.2395,1.0,1.377663566389634,1.0711010993920485
0.24,1.0,1.3428079381839815,1.0464623506625095
0.2405,1.0,1.3074345287259939,1.021455172790857
0.241,1.0,1.2715533624085553,0.9960865936720207
0.2415,1.0,1.2351745730175137,0.9703637181485525
0.242,1.0,1.1983084009888827,0.9442937260989948
0.2425,1.0,1.1609651906439928,0.9178838705108019
0.243,1.0,1.1231553874029518,0.8911414755380564
0.2435,1.0,1.084889534977662,0.8640739345448611
0.244,1.0,1.0461782725445457,0.8366887081345011
0.2445,1.0,1.0070323318981653,0.8089933221652124
0.245,1.0,0.967462534586119,0.7809953657528051
0.2455,1.0,0.927479789026274,0.7527024892609043
0.246,1.0,0.8870950876067014,0.7241224022790387
0.2465,1.0,0.8463195037693909,0.6952628715893383
0.247,1.0,0.8051641890782673,0.6661317191222066
0.2475,1.0,0.7636403702723633,0.6367368199015578
0.248,1.0,0.7217593463048886,0.6070860999801294
0.2485,1.0,0.6795324853687965,0.5771875343652983
0.249,1.0,0.636971221909868,0.5470491449361069
0.2495,1.0,0.5940870536278673,0.5166789983518777
0.25,1.0,0.5508915418239357,0.48608520624189766
0.2505,1.0,0.5073962951251194,0.45527591406083734
0.251,1.0,0.46361298602085693,0.4242593123187006
0.2515,1.0,0.4195533350285556,0.39304362573398266
0.252,1.0,0.37522911077452675,0.3616371132419872
0.2525,1.0,0.33065212693983564,0.330048065864335
0.253,1.0,0.28583423919954026,0.2982848045737623
0.2535,1.0,0.2407873421563499,0.26635567815493344
0.254,1.0,0.19552336626904587,0.23426906106150233
0.2545,1.0,0.15005427477684008,0.2020333512702491
0.255,1.0,0.10439206062026535,0.16965696813269374
0.2555,1.0,0.05854874335930904,0.13714835022469188
0.256,1.0,0.012536366089717643,0.10451595319465226
0.2565,1.0,-0.03363300764193003,0.0717682476107957
0.257,1.0,-0.07994729692345934,0.03891371680809616
0.2575,1.0,-0.12639440656202752,0.0059608547353349195
0.258,1.0,-0.17296223016776674,-0.02708183619705634
0.2585,1.0,-0.21963865323568882,-0.06020584726803781
0.259,1.0,-0.2664115562247033,-0.09340266559510636
0.2595,1.0,-0.31326881763340675,-0.12666377628128364
0.26,1.0,-0.36019831707142447,-0.1599806645591161
0.2605,1.0,-0.4071879383260024,-0.19334481793147026
0.261,1.0,-0.45422557242274586,-0.2267477283083498
0.2615,1.0,-0.5012991206798652,-0.26018089413929746
0.262,1.0,-0.548396497755339,-0.2936358225409669
0.2625,1.0,-0.5955056346859304,-0.3271040314191216
0.263,1.0,-0.6426144819175242,-0.3605770515846946
0.2635,1.0,-0.6897110123260604,-0.39404642886339825
0.264,1.0,-0.7367832242281254,-0.4275037261982375
0.2645,-1.0,-0.7838191443807243,-0.46094052574458877
0.265,-1.0,-0.8308068309692547,-0.4943484309571643
0.2655,-1.0,-0.8777343765831569,-0.5277190686684969
0.266,-1.0,-0.9245899111783198,-0.5610440911583013
0.2665,-1.0,-0.971361605025723,-0.5943151782133526
0.267,-1.0,-1.0180376716453836,-0.6275240391772324
0.2675,-1.0,-1.0646063707251368,-0.660662414989611
0.268,-1.0,-1.1110560110232266,-0.6937220802143602
0.2685,-1.0,-1.1573749532543698,-0.7266948450562531
0.269,-1.0,-1.2035516129582677,-0.7595725573655385
0.2695,-1.0,-1.2495744633500567,-0.7923471046300447
0.27,-1.0,-1.2954320381519837,-0.8250104159542985
0.2705,-1.0,-1.341112934405507,-0.8575544640251171
0.271,-1.0,-1.386605815263318,-0.8899712670633105
0.2715,-1.0,-1.4318994127605094,-0.9222528907609654
0.272,-1.0,-1.4769825305641635,-0.9543914502037915
0.2725,-1.0,-1.521844046700898,-0.9863791117782187
0.273,-1.0,-1.5664729162614535,-1.018208095062602
0.2735,-1.0,-1.6108581740818986,-1.0498706747022373
0.274,-1.0,-1.6549889374006541,-1.0813591822676354
0.2745,-1.0,-1.6988544084908666,-1.1126660080957191
0.275,-1.0,-1.7424438772672641,-1.1437836031133541
0.2755,-1.0,-1.7857467238671165,-1.1747044806429259
0.276,-1.0,-1.828752421204501,-1.2054212181894342
0.2765,-1.0,-1.8714505374974242,-1.235926459208766
0.277,-1.0,-1.9138307387670428,-1.266212914856637
0.2775,-1.0,-1.9558827913084713,-1.2962733657178338
0.278,-1.0,-1.9975965641326339,-1.326100663515381
0.2785,-1.0,-2.03896203137849,-1.3556877327991714
0.279,-1.0,-2.079969274695108,-1.3850275726136845
0.2795,-1.0,-2.120608485593092,-1.4141132581444462
0.28,-1.0,-2.16086996776457,-1.4429379423426942
0.2805,-1.0,-2.2007441393716154,-1.4714948575281335
0.281,-1.0,-2.2402215353020867,-1.4997773169690987
0.2815,-1.0,-2.279292809392804,-1.527778716440048
0.282,-1.0,-2.317948736619116,-1.5554925357557432
0.2825,-1.0,-2.3561802152507,-1.5829123402819874
0.283,-1.0,-2.393978268972958,-1.6100317824224981
0.2835,-1.0,-2.4313340489734587,-1.6368446030815116
0.284,-1.0,-2.468238835993027,-1.6633446331018535
0.2845,-1.0,-2.504684042340942,-1.6895257946780924
0.285,-1.0,-2.5406612138738622,-1.7153821027445124
0.2855,-1.0,-2.576162031938019,-1.7409076663375846
0.286,-1.0,-2.6111783152740777,-1.7660966899325148
0.2865,-1.0,-2.645702021884402,-1.7909434747536908
0.287,-1.0,-2.6797252508622624,-1.815442420058695
0.2875,-1.0,-2.713240244182564,-1.8395880243955975
0.288,-1.0,-2.7462393884535987,-1.8633748868331825
0.2885,-1.0,-2.7787152166295734,-1.8867977081639211
0.289,-1.0,-2.8106604096834484,-1.9098512920793849
0.2895,-1.0,-2.842067798239725,-1.9325305463178346
0.29,-1.0,-2.872930364166766,-1.9548304837836938
0.2905,-1.0,-2.9032412421284253,-1.976746223638754
0.291,-1.0,-2.93299372109455,-1.9982729923648073
0.2915,-1.0,-2.962181245809979,-2.019406124797434
0.292,-1.0,-2.9907974182217836,-2.040141065130786
0.2925,-1.0,-3.01883599886456,-2.0604733678932043
0.293,-1.0,-3.0462909082032157,-2.080398698893311
0.2935,-1.0,-3.0731562279330293,-2.099912836136397
0.294,-1.0,-3.099426202236995,-2.1190116707111284
0.2945,-1.0,-3.12509523899978,-2.1376912076460846
0.295,-1.0,-3.1501579109781983,-2.155947566736088
0.2955,-1.0,-3.1746089555706654,-2.1737769824361264
0.296,-1.0,-3.198443281323325,-2.1911758082326225
0.2965,-1.0,-3.2216559608651187,-2.2081405119874553
0.297,-1.0,-3.244242237268691,-2.2246676802135963
0.2975,-1.0,-3.2661975236711513,-2.2407540178629977
0.298,-1.0,-3.2875174041791557,-2.2563963489684
0.2985,-1.0,-3.3081976347290234,-2.2715916172538697
0.299,-1.0,-3.3282341439016205,-2.2863368867138893
0.2995,-1.0,-3.347623033692269,-2.3006293421611637
0.3,-1.0,-3.366360580234946,-2.3144662897426365
0.3005,-1.0,-3.38444323448113,-2.3278451574239734
0.301,-1.0,-3.401867622832959,-2.340763495442248
0.3015,-1.0,-3.418630547730678,-2.353218976726856
0.302,-1.0,-3.4347289881940815,-2.365209397288404
0.3025,-1.0,-3.450160100318244,-2.3767326765758208
0.303,-1.0,-3.4649212177230324,-2.3877868578012973
0.3035,-1.0,-3.4790098519567065,-2.3983701082332964
0.304,-1.0,-3.492423692853306,-2.408480719457405
0.3045,-1.0,-3.505160608843915,-2.418117107605099
0.305,-1.0,-3.5172186472217746,-2.4272778135503796
0.3055,-1.0,-3.528596034361174,-2.4359615030742714
0.306,-1.0,-3.539291175890091,-2.444166966997112
0.3065,-1.0,-3.549302656816823,-2.4518931212788333
0.307,-1.0,-3.558629241610203,-2.4591390070869372
0.3075,-1.0,-3.5672698742339097,-2.4659037908325208
0.308,-1.0,-3.5752236781345834,-2.472186764174151
0.3085,-1.0,-3.5824899561838963,-2.4779873439896782
0.309,-1.0,-3.589068190574737,-2.483305072316123
0.3095,-1.0,-3.5949580426714576,-2.4881396162575715
0.31,-1.0,-3.600159352814293,-2.4924907678611725
0.3105,-1.0,-3.604672140078174,-2.496358443961381
0.311,-1.0,-3.6084966019859634,-2.499742685992463
0.3115,-1.0,-3.611633114176163,-2.5026436597693085
0.312,-1.0,-3.6140822300253244,-2.505061655236694
0.3125,-1.0,-3.6158446802253894,-2.5069970861871638
0.313,-1.0,-3.616921372315885,-2.5084504899474673
0.3135,-1.0,-3.6173133901714163,-2.509422527033868
0.314,-1.0,-3.6170219934443604,-2.5099139807762434
0.3145,-1.0,-3.6160486169632597,-2.5099257569113353
0.315,-1.0,-3.614394870086872,-2.509458883145108
0.3155,-1.0,-3.6120625360140677,-2.5085145086843434
0.316,-1.0,-3.609053571050177,-2.5070939037379025
0.3165,-1.0,-3.6053701038295065,-2.505198458987453
0.317,-1.0,-3.6010144344946498,-2.502829685028077
0.3175,-1.0,-3.595989033832712,-2.499989211778878
0.318,-1.0,-3.5902965423686934,-2.496678787863716
0.3185,-1.0,-3.5839397694163586,-2.4929002799623206
0.319,-1.0,-3.5769216920868843,-2.4886556721319844
0.3195,-1.0,-3.5692454542556176,-2.4839470651000513
0.32,-1.0,-3.560914365487051,-2.4787766755272806
0.3205,-1.0,-3.55193189991873,-2.47314683524259
0.321,-1.0,-3.542301695103917,-2.467059990449038
0.3215,-1.0,-3.532027550813955,-2.4605187009017175
0.322,-1.0,-3.5211134277999583,-2.4535256390572786
0.3225,-1.0,-3.5095634465149845,-2.4460835891959047
0.323,-1.0,-3.4973818857963517,-2.4381954465154947
0.3235,-1.0,-3.484573181508969,-2.429864216198646
0.324,-1.0,-3.4711419251498046,-2.4210930124525447
0.3245,-1.0,-3.457092862413996,-2.4118850575220865
0.325,-1.0,-3.4424308917230997,-2.402243680676597
0.3255,-1.0,-3.4271610627155793,-2.3921723171702003
0.326,-1.0,-3.4112885747004147,-2.381674507176458
0.3265,-1.0,-3.3948187750738112,-2.3707538946972586
0.327,-1.0,-3.37775715769984,-2.359414226446535
0.3275,-1.0,-3.360109361255221,-2.34765935070896
0.328,-1.0,-3.341881167538786,-2.3354932161739788
0.3285,-1.0,-3.3230784997461376,-2.3229198707455576
0.329,-1.0,-3.303707420709892,-2.3099434603278857
0.3295,-1.0,-3.283774131106047,-2.2965682275874504
0.33,-1.0,-3.263284967627043,-2.282798510691819
0.3305,-1.0,-3.24224640112184,-2.2686387420254155
0.331,-1.0,-3.2206650347037344,-2.2540934468827425
0.3315,-1.0,-3.1985476018262538,-2.2391672421393096
0.332,-1.0,-3.1759009643277896,-2.223864834900721
0.3325,-1.0,-3.1527321104454127,-2.2081910211302183
0.333,-1.0,-3.1290481527984735,-2.192150684255116
0.3335,-1.0,-3.1048563263425866,-2.175748793752528
0.334,-1.0,-3.0801639862943,-2.1589904037145997
0.3345,-1.0,-3.054978606027411,-2.1418806513939184
0.335,-1.0,-3.029307774941191,-2.1244247557292693
0.3355,-1.0,-3.003159196301178,-2.106628015852207
0.336,-1.0,-2.9765406850532115,-2.0884958095749053
0.3365,-1.0,-2.9494601656110815,-2.0700335918595467
0.337,-1.0,-2.9219256696188305,-2.051246893269957
0.3375,-1.0,-2.8939453336876486,-2.032141318405468
0.338,-1.0,-2.865527397108593,-2.0127225443178403
0.3385,-1.0,-2.8366801995413975,-1.9929963189114457
0.339,-1.0,-2.8074121786801323,-1.97296845932722
0.3395,-1.0,-2.7777318678962635,-1.9526448503107898
0.34,-1.0,-2.747647893859722,-1.9320314425651737
0.3405,-1.0,-2.7171689741387834,-1.911134251088628
0.341,-1.0,-2.686303916679998,-1.8899593548447335
0.3415,-1.0,-2.6550616098548914,-1.8685128897479275
0.342,-1.0,-2.6234510311015864,-1.846801054827838
0.3425,-1.0,-2.591481237176977,-1.8248301053589557
0.343,-1.0,-2.5591613634386716,-1.8026063523917732
0.3435,-1.0,-2.5265006213307184,-1.7801361610104673
0.344,-1.0,-2.4935082958523074,-1.7574259485786254
0.3445,-1.0,-2.460193743010656,-1.7344821829738264
0.345,-1.0,-2.426566387258336,-1.711311380811277
0.3455,-1.0,-2.392635718916047,-1.6879201056571855
0.346,-1.0,-2.35841129158122,-1.6643149662321546
0.3465,-1.0,-2.323902719523455,-1.6405026146052688
0.347,-1.0,-2.289119675067095,-1.6164897443791109
0.3475,-1.0,-2.2540718859620377,-1.5922830888664525
0.348,-1.0,-2.2187691327431356,-1.567889419258869
0.3485,-1.0,-2.1832212460790936,-1.543315542787918
0.349,-1.0,-2.147438104111469,-1.518568300879281
0.3495,-1.0,-2.1114296297844253,-1.493654567300344
0.35,-1.0,-2.075205788166107,-1.4685812463018018
0.3505,-1.0,-2.0387765837621616,-1.443355270753661
0.351,-1.0,-2.002152057822178,-1.4179836002761685
0.3515,-1.0,-1.9653422856397602,-1.3924732193661735
0.352,-1.0,-1.9283573738469622,-1.3668311355194147
0.3525,-1.0,-1.8912074577037057,-1.3410643773491806
0.353,-1.0,-1.8539026983829316,-1.3151799927018462
0.3535,-1.0,-1.8164532802522597,-1.2891850467698402
0.354,-1.0,-1.7788694081527712,-1.2630866202024598
0.3545,-1.0,-1.7411613046755887,-1.236891807215001
0.355,-1.0,-1.7033392074371254,-1.2106077136968196
0.3555,-1.0,-1.665413366353573,-1.1842414553187044
0.356,-1.0,-1.6273940409153502,-1.157800155640079
0.3565,-1.0,-1.589291497462217,-1.13129094421651
0.357,-1.0,-1.551116006459891,-1.1047209547081038
0.3575,-1.0,-1.5128778397786145,-1.0780973229891166
0.358,-1.0,-1.4745872679746816,-1.0514271852594599
0.3585,-1.0,-1.4362545575753038,-1.0247176761583763
0.359,-1.0,-1.3978899683678496,-0.9979759268810044
0.3595,-1.0,-1.359503750693845,-0.9712090632980995
0.36,-1.0,-1.3211061427486357,-0.9444242040795292
0.3605,-1.0,-1.2827073678873993,-0.917628458822038
0.361,-1.0,-1.2443176319380305,-0.8908289261816296
0.3615,-1.0,-1.2059471205218129,-0.8640326920112086
0.362,-1.0,-1.1676059963824146,-0.8372468275038542
0.3625,-1.0,-1.1293043967239216,-0.8104783873422213
0.363,-1.0,-1.0910524305586822,-0.783734407854605
0.3635,-1.0,-1.0528601760654273,-0.7570219051779943
0.364,-1.0,-1.0147376779586768,-0.7303478734288185
0.3645,-1.0,-0.9766949448698108,-0.7037192828816414
0.365,-1.0,-0.9387419467404734,-0.6771430781562789
0.3655,-1.0,-0.9008886122292972,-0.6506261764140149
0.366,-1.0,-0.8631448261322603,-0.6241754655631455
0.3665,-1.0,-0.8255204268175289,-0.5977978024744305
0.367,-1.0,-0.7880252036752067,-0.5715000112067564
0.3675,-1.0,-0.7506688945831141,-0.5452888812437867
0.368,-1.0,-0.7134611833887103,-0.5191711657416752
0.3685,-1.0,-0.6764116974080792,-0.4931535797884913
0.369,-1.0,-0.6395300049425732,-0.46724279867576
0.3695,1.0,-0.6028256128137685,-0.4414454561825798
0.37,1.0,-0.5663079639173055,-0.41576814287271396
0.3705,1.0,-0.5299864347962064,-0.3902174044050624
0.371,1.0,-0.4938703332343836,-0.3647997398580207
0.3715,1.0,-0.4579688958709113,-0.3395216000681136
0.372,1.0,-0.4222912858355896,-0.31438938598328164
0.3725,1.0,-0.3868465904064854,-0.28940944703128363
0.373,1.0,-0.35164381869002953,-0.2645880795036335
0.3735,1.0,-0.31669189932421615,-0.23993152495543893
0.374,1.0,-0.28199967820550625,-0.21544596862156742
0.3745,1.0,-0.2475759162399931,-0.19113753784952392
0.375,1.0,-0.2134292871194504,-0.16701230054947627
0.3755,1.0,-0.179568375122731,-0.14307626366174842
0.376,1.0,-0.14600167294311184,-0.1193353716422024
0.3765,1.0,-0.1127375795421838,-0.09579550496591843
0.377,1.0,-0.07978439803072293,-0.0724624786494862
0.3775,1.0,-0.047150333577157894,-0.04934204079232288
0.378,1.0,-0.014843491344060544,-0.026439871137329096
0.3785,1.0,0.017128125546702344,-0.0037615796513154887
0.379,1.0,0.04875661801974496,0.018687294874507737
0.3795,1.0,0.08003419302231801,0.04090128620359859
0.38,1.0,0.11095316547043704,0.0628750020124246
0.3805,1.0,0.1415059601642914,0.08460312522759542
0.381,1.0,0.17168511367278755,0.10608041534168713
0.3815,1.0,0.20148327618640804,0.12730170970718338
0.382,1.0,0.2308932133382074,0.14826192480841513
0.3825,1.0,0.2599078079923412,0.16895605751107037
0.383,1.0,0.2885200619997213,0.18937918628900038
0.3835,1.0,0.3167230979203938,0.20952647242802966
0.384,1.0,0.34451016071217827,0.2293931612064604
0.3845,1.0,0.37187461938524086,0.24897458305203055
0.385,1.0,0.39880996862200474,0.2682661546749222
0.3855,1.0,0.42530983036222153,0.2872633801766876
0.386,1.0,0.45136795535275837,0.30596185213478566
0.3865,1.0,0.47697822289830377,0.3243572514374533
0.387,1.0,0.502134649394413,0.34244535322004344
0.3875,1.0,0.5268313792110038,0.36022202053898733
0.388,1.0,0.551062693100028,0.3776832102221158
0.3885,1.0,0.5748230078262053,0.39482497262024174
0.389,1.0,0.5981068774973402,0.4116434525399475
0.3895,1.0,0.6209089948567466,0.4281348901501606
0.39,1.0,0.6432241925378142,0.4442956218625487
0.3905,1.0,0.6650474442800645,0.46012208118527065
0.391,1.0,0.6863738661065744,0.47561079955000296
0.3915,1.0,0.7071987174625476,0.4907584071120883
0.392,1.0,0.7275174023146072,0.5055616335235021
0.3925,1.0,0.7473254702106744,0.5200173086785546
0.393,1.0,0.7666186173001308,0.5341223634321
0.3935,1.0,0.785392687314064,0.5478738302901301
0.394,1.0,0.8036436725053053,0.5612688440725361
0.3945,1.0,0.8213677145481533,0.5743046425479693
0.395,1.0,0.8385611053974316,0.5869785670405517
0.3955,1.0,0.855220288106846,0.5992880630084174
0.396,1.0,0.8713418576063001,0.6112306805938401
0.3965,1.0,0.8869225614382019,0.6228040751449703
0.397,1.0,0.9019593004522557,0.6340060077088296
0.3975,1.0,0.9164491294590595,0.6448343454957844
0.398,1.0,0.9303892578419404,0.655287062315104
0.3985,1.0,0.9437770501270875,0.6653622389816375
0.399,1.0,0.9566100265119475,0.6750580636935937
0.3995,1.0,0.968885863351568,0.6843728323811911
0.4,1.0,0.980602393602916,0.6933049490262105
0.4005,1.0,0.9917576072271568,0.7018529259524283
0.401,1.0,1.002349651549621,0.7100153840867375
0.4015,1.0,1.0123768315775405,0.7177910531910274
0.402,1.0,1.021837610275535,0.7251787720647858
0.4025,1.0,1.0307306087985897,0.7321774887182584
0.403,1.0,1.039054606682809,0.7387862605163603
0.4035,1.0,1.0468085419936761,0.7450042542931373
0.404,1.0,1.053991511431824,0.7508307464367977
0.4045,1.0,1.0606027703965921,0.7562651229454919
0.405,1.0,1.0666417330069256,0.761306879453531
0.4055,1.0,1.0721079720801237,0.7659556212284037
0.406,1.0,1.077001219068116,0.7702110631383539
0.4065,1.0,1.0813213639514487,0.7740730295906576
0.407,1.0,1.0850684550910719,0.7775414544406462
0.4075,1.0,1.0882426990380079,0.7806163808715464
0.408,1.0,1.0908444603007283,0.7832979612450021
0.4085,1.0,1.0928742610707949,0.7855864569226687
0.409,1.0,1.0943327809064287,0.7874822380586461
0.4095,1.0,1.095220856374289,0.7889857833629403
0.41,1.0,1.0955394806497234,0.7900976798361367
0.4105,1.0,1.0952898030753095,0.7908186224751584
0.411,1.0,1.094473128678173,0.7911494139504437
0.4115,1.0,1.0930909176459447,0.791090964254447
0.412,1.0,1.0911447847617233,0.7906442903217175
0.4125,1.0,1.0886364987981691,0.7898105156206353
0.413,1.0,1.085567981870797,0.7885908697168589
0.4135,1.0,1.081941308750867,0.7869866878087541
0.414,1.0,1.0777587061379217,0.7849994102348389
0.4145,1.0,1.0730225518922398,0.7826305819534267
0.415,1.0,1.0677353742275155,0.779881851994688
0.4155,1.0,1.0618998508637694,0.7767549728851251
0.416,1.0,1.0555188081410798,0.7732518000448737
0.4165,1.0,1.0485952200940893,0.769374291157796
0.417,1.0,1.041132207487684,0.7651245055146365
0.4175,1.0,1.0331330368141902,0.760504603329487
0.418,1.0,1.0246011192522146,0.7555168450296349
0.4185,1.0,1.0155400095875593,0.7501635905191061
0.419,1.0,1.0059534050965147,0.7444472984160984
0.4195,1.0,0.9958451443916834,0.7383705252644217
0.42,1.0,0.9852192062309861,0.7319359247193867
0.4205,1.0,0.974079708289799,0.7251462467081119
0.421,1.0,0.9624309058968532,0.7180043365646805
0.4215,1.0,0.9502771907342,0.7105131341403588
0.422,1.0,0.9376230895014472,0.7026756728890178
0.4225,1.0,0.9244732625448993,0.694495078928196
0.423,1.0,0.9108325024517063,0.6859745700758714
0.4235,1.0,0.8967057326097247,0.6771174548634328
0.424,1.0,0.8820980057331111,0.6679271315248636
0.4245,1.0,0.8670145023544391,0.6584070869626836
0.425,1.0,0.8514605292835433,0.6485608956907883
0.4255,1.0,0.8354415180335306,0.6383922187544943
0.426,1.0,0.8189630232143654,0.6279048026280655
0.4265,1.0,0.802030720894733,0.6171024780902126
0.427,1.0,0.7846504069322056,0.6059891590775778
0.4275,1.0,0.7668279952725225,0.5945688415167703
0.428,1.0,0.7485695162182988,0.5828456021351672
0.4285,1.0,0.729881114667633,0.5708235972508044
0.429,1.0,0.7107690483231841,0.5585070615417524
0.4295,1.0,0.6912396858720988,0.5459003067952437
0.43,1.0,0.6712995051373738,0.5330077206369499
0.4305,1.0,0.650955091201127,0.5198337652407427
0.431,1.0,0.6302131345002311,0.5063829760192452
0.4315,1.0,0.6090804288949723,0.49265996029563996
0.432,1.0,0.5875638706034141,0.47866939660250685
0.4325,1.0,0.5656704527209941,0.464416030785883
0.433,1.0,0.543407268332291,0.44990467833284775
0.4335,1.0,0.5207815051547526,0.4351402205633076
0.434,1.0,0.49780044428520837,0.42012760379751746
0.4345,1.0,0.4744714581173192,0.40487183792276693
0.435,1.0,0.45080200823577293,0.38937799494388325
0.4355,1.0,0.4267996432879934,0.37365120751809955
0.436,1.0,0.4024719968335521,0.357696667474411
0.4365,1.0,0.37782678517209295,0.3415196243179722
0.437,1.0,0.3528718051504715,0.32512538372004307
0.4375,1.0,0.32761493194936725,0.30851930599363586
0.438,1.0,0.30206411685031237,0.29170680455553233
0.4385,1.0,0.27622738498345906,0.27469334437489734
0.439,1.0,0.2501128330568993,0.2574844404090316
0.4395,1.0,0.22372862706803842,0.2400856560266396
0.44,1.0,0.19708299999764162,0.22250260141901143
0.4405,1.0,0.17018424948725142,0.20474093199962687
0.441,1.0,0.14304073550046814,0.18680634679250427
0.4415,1.0,0.11566087796889402,0.16870458680986225
0.442,1.0,0.08805315442314987,0.15044143341936386
0.4425,1.0,0.060226097609876184,0.13202270670158564
0.443,1.0,0.03218829309512444,0.1134542637979877
0.4435,1.0,0.0039483768548111975,0.09474199724984964
0.444,1.0,-0.02448496714692433,0.07589183332875724
0.4445,1.0,-0.05310300939106438,0.05690973035891039
0.445,1.0,-0.08189697724793615,0.03780167703182283
0.4455,1.0,-0.11085805743176175,0.018573690713799024
0.446,1.0,-0.13997739846480478,-0.0007681842533125705
0.4465,1.0,-0.16924611315048926,-0.02021787825765048
0.447,1.0,-0.1986552810548165,-0.039769298128693814
0.4475,-1.0,-0.22819595099550952,-0.05941632885404008
0.448,-1.0,-0.2578591435379499,-0.0791528353009642
0.4485,-1.0,-0.28763585349767423,-0.09897266394258862
0.449,-1.0,-0.31751705244829637,-0.11886964458789095
0.4495,-1.0,-0.34749369123458,-0.13883759211534982
0.45,-1.0,-0.3775567024896707,-0.1588703082095441
0.4505,-1.0,-0.40769700315609514,-0.1789615831004385
0.451,-1.0,-0.4379054970096403,-0.1991051973047343
0.4515,-1.0,-0.4681730771855638,-0.2192949233689101
0.452,-1.0,-0.4984906287063872,-0.23952452761343368
0.4525,-1.0,-0.5288490310107257,-0.259787771877762
0.453,-1.0,-0.5592391604822697,-0.2800784152655257
0.4535,-1.0,-0.5896518929784805,-0.3003902158895822
0.454,-1.0,-0.6200781063581271,-0.3207169326163479
0.4545,-1.0,-0.6505086830071722,-0.34105232680905284
0.455,-1.0,-0.6809345123621311,-0.36139016406932456
0.4555,-1.0,-0.7113464934305107,-0.38172421597682044
0.456,-1.0,-0.7417355373072845,-0.402048261826187
0.4565,-1.0,-0.7720925696871397,-0.4223560903611687
0.457,-1.0,-0.8024085333715292,-0.44264150150518555
0.4575,-1.0,-0.832674390770018,-0.462898308088037
0.458,-1.0,-0.8628811263951655,-0.4831203375682015
0.4585,-1.0,-0.8930197493503667,-0.5033014337503292
0.459,-1.0,-0.9230812958099852,-0.523435458497471
0.4595,-1.0,-0.9530568314909882,-0.5435162934374943
0.46,-1.0,-0.982937454115653,-0.5635378416633883
0.4605,-1.0,-1.012714295864463,-0.5834940294268448
0.461,-1.0,-1.0423785258187253,-0.6033788078247934
0.4615,-1.0,-1.0719213523921578,-0.6231861544783699
0.462,-1.0,-1.1013340257508453,-0.6429100752039005
0.4625,-1.0,-1.130607840220865,-0.662544605675416
0.463,-1.0,-1.1597341366830565,-0.6820838130783374
0.4635,-1.0,-1.188704304954189,-0.7015217977538075
0.464,-1.0,-1.2175097861539586,-0.7208526948332834
0.4645,-1.0,-1.2461420750571748,-0.7400706758629391
0.465,-1.0,-1.2745927224304807,-0.75916995041743
0.4655,-1.0,-1.3028533373530697,-0.7781447677026403
0.466,-1.0,-1.3309155895206912,-0.7969894181469328
0.4665,-1.0,-1.3587712115324428,-0.8156982349805386
0.467,-1.0,-1.3864120011595553,-0.8342655958025543
0.4675,-1.0,-1.413829823595874,-0.8526859241353231
0.468,-1.0,-1.4410166136890965,-0.8709536909655663
0.4685,-1.0,-1.4679643781524632,-0.8890634162720398
0.469,-1.0,-1.4946651977561096,-0.9070096705391753
0.4695,-1.0,-1.5211112294977194,-0.9247870762564548
0.47,-1.0,-1.5472947087515774,-0.9423903094028938
0.4705,-1.0,-1.5732079513958688,-0.9598141009165273
0.471,-1.0,-1.5988433559172817,-0.9770532381482414
0.4715,-1.0,-1.6241934054926532,-0.9941025662997779
0.472,-1.0,-1.649250670046856,-1.0109569898453485
0.4725,-1.0,-1.6740078082865952,-1.0276114739366335
0.473,-1.0,-1.698457569709459,-1.044061045790706
0.4735,-1.0,-1.7225927965877301,-1.060300796060549
0.474,-1.0,-1.7464064259264156,-1.0763258801877769
0.4745,-1.0,-1.7698914913950363,-1.0921315197372519
0.475,-1.0,-1.7930411252325196,-1.1077130037131429
0.4755,-1.0,-1.8158485601249033,-1.1230656898562137
0.476,-1.0,-1.838307131055219,-1.138185005921913
0.4765,-1.0,-1.8604102771250859,-1.1530664509389326
0.477,-1.0,-1.8821515433474507,-1.1677055964478584
0.4775,-1.0,-1.9035245808982075,-1.1820980866366326
0.478,-1.0,-1.924523154908907,-1.1962396438785952
0.4785,-1.0,-1.9451411370898992,-1.2101260634051185
0.479,-1.0,-1.9653725134354805,-1.2237532187824895
0.4795,-1.0,-1.9852113843675059,-1.237117061973162
0.48,-1.0,-2.0046519663461253,-1.250213624448734
0.4805,-1.0,-2.0236885934484694,-1.2630390182807958
0.481,-1.0,-2.042315718915133,-1.2755894372095378
0.4815,-1.0,-2.0605279166638653,-1.2878611576897077
0.482,-1.0,-2.0783198827701304,-1.299850539913688
0.4825,-1.0,-2.0956864369141925,-1.3115540288114533
0.483,-1.0,-2.112622523794331,-1.3229681550271293
0.4835,-1.0,-2.129123214505616,-1.3340895358717682
0.484,-1.0,-2.145183707884357,-1.3449148762524028
0.4845,-1.0,-2.1607993318172487,-1.3554409695767236
0.485,-1.0,-2.175965544515414,-1.3656646986334993
0.4855,-1.0,-2.190677935752637,-1.3755830364482624
0.486,-1.0,-2.20493222806771,-1.3851930471141995
0.4865,-1.0,-2.2187242779304177,-1.3944918865979197
0.487,-1.0,-2.23205007687088,-1.4034768035199083
0.4875,-1.0,-2.2449057525720777,-1.4121451399095435
0.488,-1.0,-2.257287569925084,-1.420494331934344
0.4885,-1.0,-2.269191932046879,-1.4285219106033618
0.489,-1.0,-2.2806153812603487,-1.4362255024444526
0.4895,-1.0,-2.2915546000363913,-1.4436028301553505
0.49,-1.0,-2.302006411897679,-1.4506517132282613
0.4905,-1.0,-2.3119677822839675,-1.457370068547874
0.491,-1.0,-2.3214358193786993,-1.4637559109626304
0.4915,-1.0,-2.3304077748966336,-1.4698073538290617
0.492,-1.0,-2.338881044832418,-1.4755226095291358
0.4925,-1.0,-2.3468531701696906,-1.4808999899603257
0.493,-1.0,-2.3543218375508186,-1.4859379069984782
0.4935,-1.0,-2.3612848799068136,-1.4906348729331615
0.494,-1.0,-2.3677402770474405,-1.4949895008754996
0.4945,-1.0,-2.37368615621129,-1.4990005051383442
0.495,-1.0,-2.3791207925756583,-1.5026667015886668
0.4955,-1.0,-2.384042609726213,-1.5059870079721531
0.496,-1.0,-2.3884501800861653,-1.5089604442098252
0.4965,-1.0,-2.3923422253048656,-1.5115861326666045
0.497,-1.0,-2.395717616605891,-1.5138632983918938
0.4975,-1.0,-2.3985753750943672,-1.5157912693319724
0.498,-1.0,-2.4009146720233034,-1.5173694765140746
0.4985,-1.0,-2.402734829019323,-1.518597454202399
0.499,-1.0,-2.4040353182672902,-1.5194748400257094
0.4995,-1.0,-2.4048157626539672,-1.5200013750766257
0.5,-1.0,-2.405075935870662,-1.5201769039825623


==> data.csv <==
x_cos,y_cos,x_chui,y_chui
0.30159234186259404,-1.0,-0.3252752001828929,-1.0
0.09577536601457548,-1.0,0.3092476889017166,1.0
0.4481432254456337,-1.0,0.3625299412250039,1.0
0.43319665654374057,1.0,0.3950570848613577,-1.0
0.1373625811906758,-1.0,-0.10892622477258007,-1.0
0.3985139485573915,1.0,-0.2979247485494353,-1.0
0.2769103983694871,-1.0,-0.4126098006819092,1.0
0.18635763041753806,1.0,-0.3345389604646951,-1.0
0.0707674966772604,-1.0,-0.07739460933289799,-1.0
0.09833450008240124,-1.0,-0.30245532166137,-1.0
0.3549790971016596,-1.0,-0.26128319289444324,-1.0
0.4672703493944144,-1.0,0.23310923015938323,-1.0
0.14094700641672758,-1.0,0.08148509506415447,1.0
0.1475448333342846,-1.0,-0.01992127977489755,-1.0
0.133542240304642,-1.0,-0.346503009808272,-1.0
0.1443570083067221,-1.0,-0.4438140144441429,1.0
0.2859386460768948,-1.0,-0.3976340453406695,1.0
0.0562760575305718,1.0,0.4855224089622229,-1.0
0.21790908330080033,1.0,0.3184486822007617,1.0
0.3021183102061382,-1.0,-0.4727768354365488,1.0
0.3481111462834942,-1.0,0.042033141853940914,1.0
0.06872642137780738,1.0,-0.04071739978938371,-1.0
0.11524525166396876,-1.0,-0.12818565460856424,1.0
0.07456442252139867,-1.0,-0.4876247178377272,1.0
0.101646140288425,-1.0,-0.12060461622881624,-1.0
0.22355329948867475,1.0,-0.1534304118776506,1.0
0.3017264098080958,-1.0,0.20611120469003863,-1.0
0.13497048495796427,-1.0,0.4149033969053415,-1.0
0.4237003000782092,1.0,-0.019594429881087727,-1.0
0.09865315143860826,-1.0,0.3232552619873146,1.0
0.30826949242816337,-1.0,0.1972661116448673,-1.0
0.13093806877575054,-1.0,0.4685328067070961,-1.0
0.01722896665147583,1.0,-0.21171014194504656,1.0
0.015563603107667412,1.0,0.004659442899605848,1.0
0.49256567364922593,-1.0,0.00509691936804213,1.0
0.24518896495868941,1.0,-0.27390285782977497,-1.0
0.29692688398559514,-1.0,0.018342879331154083,1.0
0.13968402434026572,-1.0,-0.38560305866722777,1.0
0.3668298682555819,-1.0,-0.2425093588766719,1.0
0.19610866533787008,1.0,-0.1057310817086009,-1.0
0.09541259113307332,-1.0,0.274564113272062,1.0
0.3667034576983591,-1.0,-0.1372357043173369,1.0
0.42842174757629353,1.0,0.46586543388520496,-1.0
0.14109622815844347,-1.0,-0.22503475897190783,1.0
0.07960264500780295,-1.0,-0.1671488158226464,1.0
0.16988894992868236,-1.0,-0.4650660018565608,1.0
0.007755984441211394,1.0,0.3622769807420798,1.0
0.14061980051719536,-1.0,-0.03467015029009812,-1.0
0.4744210387095097,-1.0,0.312796209567087,1.0
0.1328559189457893,-1.0,-0.07167309382292963,-1.0

